Detection of Hundreds of New Planet Candidates and Eclipsing Binaries in K2 Campaigns 0-8

We implement a search for exoplanets in campaigns zero through eight (C0-8) of the K2 extension of the Kepler spacecraft. We apply a modified version of the QATS planet search algorithm to K2 light curves produced by the EVEREST pipeline, carrying out the C0-8 search on $1.5 \times 10^5$ target stars with magnitudes in the range of Kp = 9-15. We detect 818 transiting planet candidates, of which 374 were undiscovered by prior searches, with {64,15,5,2,1} in {2,3,4,5,6}-planet multi-planet candidate systems, respectively. Of the new planets detected, 100 orbit M dwarfs, including one which is potentially rocky and in the habitable zone. 154 of our candidates reciprocally transit with our Solar System: they are geometrically aligned to see at least one Solar System planet transit. We find candidates which display transit timing variations and dozens of candidates on both period extremes with single transits or ultra-short periods. We point to evidence that our candidates display similar patterns in frequency and size-period relation as confirmed planets, such as tentative evidence for the radius gap. Confirmation of these planet candidates with follow-up studies will increase the number of K2 planets by up to 50%, and characterization of their host stars will improve statistical studies of planet properties. Our sample includes many planets orbiting bright stars amenable for radial velocity follow-up and future characterization with JWST. We also list the 579 eclipsing binary systems detected as part of this search.

==> eb_table_machine.txt <==
#Candidate  Campaign  Period  +  -  t_0  +  -   Duration + -  Depth + - 
201160323.1, 1, 22.27219, 0.00020, 0.00021, 1811.49231, 0.00036, 0.00039, 4.270, 0.051, 0.061, 404200, 4100, 4300
201160323.2, 1, 22.30082, 0.00029, 0.00029, 1820.00209, 0.00055, 0.00055, 4.95, 0.13, 0.13, 229700, 1800, 1800
201161715.1, 1, 59.88732, 0.00048, 0.00048, 1822.51092, 0.00033, 0.00032, 21.909, 0.100, 0.117, 89730, 140, 140
201161715.2, 1, , , , 1840.41351, 0.00024, 0.00025, 19.87, 0.17, 0.15, 101630, 200, 190
201173390.1, 1, 16.99562, 0.00011, 0.00011, 1816.43053, 0.00027, 0.00027, 12.649, 0.088, 0.097, 42270, 160, 150
201173390.2, 1, 16.99471, 0.00041, 0.00041, 1824.81490, 0.00079, 0.00080, 9.039, 0.057, 0.058, 6199, 36, 37
201174640.1, 1, , , , 1812.70325, 0.00020, 0.00018, 5.696, 0.077, 0.084, 180830, 600, 610
201182911.1, 1, 1.9931320, 0.0000018, 0.0000015, 1811.089992, 0.000041, 0.000048, 2.298, 0.015, 0.021, 381690, 1420, 970
201182911.2, 1, 1.9931318, 0.0000021, 0.0000019, 1812.086692, 0.000050, 0.000057, 2.343, 0.021, 0.021, 366470, 780, 690
201184068.1, 1, 1.58854625, 0.00000043, 0.00000044, 1810.576497, 0.000014, 0.000013, 2.6675, 0.0090, 0.0103, 598060, 1050, 640
201184068.2, 1, 1.58854245, 0.00000088, 0.00000088, 1811.370975, 0.000028, 0.000028, 2.750, 0.010, 0.011, 276680, 280, 270
201207683.1, 1, , , , 1835.316457, 0.000021, 0.000021, 7.578, 0.019, 0.021, 258330, 680, 410
201246763.1, 1, , , , 1814.893165, 0.000014, 0.000013, 14.945, 0.021, 0.022, 315999, 46, 45
201246763.2, 1, , , , 1858.576051, 0.000026, 0.000028, 14.951, 0.035, 0.038, 311990, 140, 140
201253025.1, 1, 6.7863912, 0.0000045, 0.0000045, 1810.404622, 0.000029, 0.000028, 6.6821, 0.0100, 0.0138, 262860, 180, 170
201253025.2, 1, 6.7863944, 0.0000047, 0.0000047, 1813.762803, 0.000026, 0.000027, 7.2049, 0.0087, 0.0118, 244810, 260, 230
201306196.1, 1, 7.25671, 0.00011, 0.00011, 1812.47262, 0.00069, 0.00069, 3.080, 0.089, 0.094, 5193, 64, 64
201306196.2, 1, 7.25743, 0.00017, 0.00018, 1816.0941, 0.0011, 0.0011, 3.30, 0.11, 0.13, 3553, 60, 59
201333466.1, 1, 10.998756, 0.000039, 0.000039, 1814.85368, 0.00014, 0.00014, 3.153, 0.041, 0.044, 67320, 200, 200
201333466.2, 1, 10.99867, 0.00010, 0.00010, 1810.50953, 0.00042, 0.00043, 2.535, 0.076, 0.090, 15680, 160, 160
201353434.1, 1, 1.0835056, 0.0000018, 0.0000018, 1811.165644, 0.000069, 0.000069, 1.753, 0.011, 0.011, 58090, 260, 280
201368515.1, 1, 14.92942, 0.00011, 0.00011, 1816.27640, 0.00027, 0.00027, 3.884, 0.066, 0.068, 119150, 550, 550
201368515.2, 1, 14.92905, 0.00010, 0.00010, 1820.59914, 0.00026, 0.00026, 3.912, 0.067, 0.073, 156200, 1400, 1200
201379113.1, 1, 21.214513, 0.000017, 0.000017, 1822.235101, 0.000032, 0.000033, 3.992, 0.032, 0.029, 333710, 260, 260
201379113.2, 1, 21.21372, 0.00039, 0.00039, 1830.07237, 0.00051, 0.00051, 5.06, 0.10, 0.12, 15510, 110, 110
201382417.1, 1, 5.1977379, 0.0000040, 0.0000040, 1811.073637, 0.000036, 0.000037, 5.3853, 0.0087, 0.0092, 75269, 91, 91
201382417.2, 1, 5.197728, 0.000023, 0.000022, 1813.67210, 0.00017, 0.00018, 5.166, 0.026, 0.032, 14154, 40, 38
201382958.1, 1, 3.2040992, 0.0000033, 0.0000035, 1811.856200, 0.000060, 0.000054, 6.9581, 0.0034, 0.0041, 224760, 110, 110
201382958.2, 1, 3.2040884, 0.0000030, 0.0000030, 1813.458589, 0.000033, 0.000035, 7.028, 0.021, 0.023, 215970, 140, 140
201390608.1, 1, 9.8135053, 0.0000050, 0.0000050, 1812.567337, 0.000022, 0.000022, 4.069, 0.011, 0.011, 151190, 92, 92
201390608.2, 1, 9.813625, 0.000076, 0.000075, 1817.38939, 0.00033, 0.00033, 3.833, 0.022, 0.022, 7096, 35, 36
201407812.1, 1, 5.6536215, 0.0000062, 0.0000054, 1812.488280, 0.000035, 0.000042, 6.7642, 0.0084, 0.0110, 143696, 40, 40
201407812.2, 1, 5.6536163, 0.0000031, 0.0000031, 1815.315385, 0.000025, 0.000025, 6.753, 0.010, 0.011, 140731, 42, 42
201408204.1, 1, 8.4821731, 0.0000045, 0.0000050, 1818.494360, 0.000021, 0.000017, 6.217, 0.014, 0.016, 410881, 83, 78
201408204.2, 1, 8.4818371, 0.0000024, 0.0000025, 1815.195520, 0.000011, 0.000012, 7.4200, 0.0080, 0.0080, 386520, 2490, 880
201464977.1, 1, 15.89502, 0.00018, 0.00018, 1825.40831, 0.00044, 0.00045, 2.876, 0.061, 0.080, 12860, 130, 130
201464977.2, 1, 15.89562, 0.00100, 0.00100, 1818.1316, 0.0023, 0.0023, 3.49, 0.23, 0.20, 3290, 140, 140
201523873.1, 1, 1.24041805, 0.00000078, 0.00000081, 1811.249102, 0.000025, 0.000025, 2.568, 0.025, 0.020, 206560, 400, 370
201523873.2, 1, 1.2404435, 0.0000011, 0.0000011, 1810.628136, 0.000042, 0.000043, 2.572, 0.026, 0.028, 101700, 110, 110
201530296.1, 1, 10.3434289, 0.0000033, 0.0000033, 1814.295142, 0.000014, 0.000014, 3.505, 0.023, 0.025, 438800, 820, 710
201530296.2, 1, 10.3433642, 0.0000093, 0.0000092, 1817.341859, 0.000042, 0.000045, 5.360, 0.014, 0.020, 279790, 140, 150
201567796.1, 1, 5.0086607, 0.0000037, 0.0000038, 1812.566298, 0.000033, 0.000033, 4.9637, 0.0044, 0.0044, 46463, 34, 34
201567796.2, 1, 5.008598, 0.000076, 0.000076, 1815.07178, 0.00069, 0.00067, 4.799, 0.059, 0.058, 1416, 13, 13
201569483.1, 1, 11.5935968, 0.0000098, 0.0000128, 1819.111009, 0.000035, 0.000033, 2.498, 0.013, 0.018, 98620, 150, 140
201569483.2, 1, 11.5938598, 0.0000066, 0.0000071, 1813.312695, 0.000027, 0.000024, 2.584, 0.019, 0.023, 95450, 130, 170
201576812.1, 1, 11.466, 0.014, 0.012, 1814.554, 0.056, 0.070, 0.036, 0.027, 0.193, 894000, 29000, 27000
201576812.2, 1, 11.4565576, 0.0000060, 0.0000065, 1820.328538, 0.000034, 0.000031, 3.244, 0.011, 0.011, 125840, 92, 87
201584594.1, 1, 3.1800956, 0.0000099, 0.0000098, 1812.37917, 0.00011, 0.00011, 2.189, 0.036, 0.049, 67240, 410, 270
201584594.2, 1, 3.1800630, 0.0000055, 0.0000058, 1810.790520, 0.000084, 0.000081, 2.155, 0.027, 0.024, 53490, 120, 120
201594823.1, 1, 1.30061863, 0.00000066, 0.00000067, 1810.967699, 0.000030, 0.000029, 3.003, 0.011, 0.014, 316910, 370, 330
201594823.2, 1, 1.3006245, 0.0000025, 0.0000025, 1810.317532, 0.000089, 0.000089, 2.939, 0.024, 0.033, 44340, 110, 110
201607088.1, 1, 0.5308968, 0.0000012, 0.0000012, 1810.34524, 0.00011, 0.00011, 2.343, 0.034, 0.027, 179630, 660, 700
201607088.2, 1, 0.5308993, 0.0000032, 0.0000032, 1810.61092, 0.00028, 0.00028, 2.319, 0.042, 0.036, 65550, 440, 440
201638314.1, 1, 5.429724, 0.000014, 0.000015, 1812.30922, 0.00012, 0.00011, 2.208, 0.036, 0.036, 80900, 390, 300
201638314.2, 1, 5.429785, 0.000056, 0.000049, 1814.99876, 0.00023, 0.00023, 2.335, 0.069, 0.077, 32930, 230, 230
201649426.1, 1, 55.540893, 0.000054, 0.000053, 1821.347712, 0.000037, 0.000038, 3.184, 0.028, 0.031, 113620, 310, 980
201663371.1, 1, , , , 1812.72914, 0.00022, 0.00021, 5.626, 0.041, 0.051, 47980, 240, 240
201665500.1, 1, 3.0535414, 0.0000013, 0.0000013, 1810.538033, 0.000018, 0.000019, 4.1220, 0.0085, 0.0084, 69808, 75, 69
201665500.2, 1, 3.053548, 0.000015, 0.000015, 1812.06494, 0.00022, 0.00022, 4.027, 0.016, 0.016, 3160, 11, 11
201680569.1, 1, 0.78482015, 0.00000024, 0.00000024, 1810.885588, 0.000014, 0.000014, 2.416, 0.014, 0.014, 361720, 240, 250
201680569.2, 1, 0.78481444, 0.00000050, 0.00000051, 1810.493359, 0.000034, 0.000033, 2.459, 0.032, 0.031, 252900, 820, 380
201683540.1, 1, 3.922283, 0.000037, 0.000037, 1812.17589, 0.00044, 0.00043, 1.677, 0.046, 0.057, 9680, 160, 160
201683540.2, 1, 3.922243, 0.000067, 0.000062, 1814.13771, 0.00062, 0.00065, 1.536, 0.162, 0.086, 6670, 270, 200
201691826.1, 1, 0.89939646, 0.00000043, 0.00000042, 1810.946360, 0.000023, 0.000023, 2.427, 0.015, 0.020, 475700, 1200, 1200
201691826.2, 1, 0.89939388, 0.00000069, 0.00000066, 1810.496291, 0.000042, 0.000044, 2.416, 0.015, 0.020, 403930, 890, 960
201715262.1, 1, 2.1082069, 0.0000016, 0.0000016, 1811.507646, 0.000037, 0.000037, 6.653, 0.021, 0.025, 223626, 93, 94
201715262.2, 1, 2.1081663, 0.0000027, 0.0000030, 1810.453801, 0.000034, 0.000031, 6.598, 0.012, 0.013, 209760, 120, 110
201720463.1, 1, 3.5577272, 0.0000031, 0.0000031, 1812.328714, 0.000039, 0.000039, 4.9954, 0.0040, 0.0050, 95210, 80, 76
201720463.2, 1, 3.557788, 0.000032, 0.000032, 1810.54907, 0.00041, 0.00041, 4.934, 0.028, 0.028, 6108, 30, 32
201723461.1, 1, 22.731968, 0.000027, 0.000028, 1830.145343, 0.000036, 0.000037, 4.485, 0.037, 0.039, 344760, 350, 340
201723461.2, 1, 22.731894, 0.000094, 0.000092, 1815.26084, 0.00017, 0.00017, 5.234, 0.060, 0.062, 62680, 150, 150
201740472.1, 1, 0.958726, 0.000023, 0.000023, 1811.18133, 0.00098, 0.00098, 1.370, 0.121, 0.090, 4980, 230, 220
201740472.2, 1, 0.958767, 0.000025, 0.000023, 1810.91353, 0.00108, 0.00079, 0.385, 0.093, 0.051, 5460, 690, 950
201763507.1, 1, 11.23258, 0.00025, 0.00024, 1814.5791, 0.0011, 0.0011, 2.211, 0.081, 0.089, 2301, 47, 51
201763507.2, 1, 11.23282, 0.00032, 0.00032, 1819.5584, 0.0012, 0.0012, 2.91, 0.11, 0.12, 1525, 36, 35
201790675.1, 1, 33.827476, 0.000074, 0.000074, 1837.109184, 0.000052, 0.000052, 4.575, 0.038, 0.051, 499100, 2200, 3600
201790675.2, 1, 33.827774, 0.000067, 0.000071, 1813.816142, 0.000066, 0.000067, 3.202, 0.033, 0.040, 381200, 2100, 1600
201810513.1, 1, 1.6466397, 0.0000026, 0.0000026, 1811.930504, 0.000070, 0.000070, 1.892, 0.024, 0.019, 50530, 120, 120
201810513.2, 1, 1.6466334, 0.0000030, 0.0000030, 1811.107312, 0.000083, 0.000083, 1.908, 0.023, 0.018, 43910, 120, 120
201818963.1, 1, 1.0345213, 0.0000062, 0.0000064, 1810.54360, 0.00028, 0.00028, 0.936, 0.030, 0.036, 14130, 290, 280
201818963.2, 1, 1.034479, 0.000018, 0.000018, 1811.06179, 0.00079, 0.00078, 1.055, 0.156, 0.092, 4780, 260, 240
201843069.1, 1, 1.0967675, 0.0000014, 0.0000015, 1811.155848, 0.000060, 0.000061, 1.750, 0.032, 0.032, 130590, 340, 330
201843069.2, 1, 1.0967717, 0.0000036, 0.0000036, 1810.60772, 0.00015, 0.00014, 1.742, 0.049, 0.049, 60350, 330, 320
201848566.1, 1, 0.9568451, 0.0000023, 0.0000023, 1811.15863, 0.00011, 0.00011, 1.748, 0.041, 0.041, 21271, 90, 85
201848566.2, 1, 0.9568401, 0.0000029, 0.0000028, 1810.68046, 0.00014, 0.00014, 1.799, 0.045, 0.041, 18341, 87, 83
201890494.1, 1, 2.5366028, 0.0000014, 0.0000014, 1810.446160, 0.000024, 0.000025, 3.188, 0.016, 0.025, 117660, 130, 130
201890494.2, 1, 2.5365985, 0.0000025, 0.0000025, 1811.714699, 0.000044, 0.000045, 3.309, 0.025, 0.018, 31002, 23, 22
201893576.1, 1, 0.92981512, 0.00000054, 0.00000055, 1811.122015, 0.000027, 0.000027, 1.8596, 0.0072, 0.0049, 71652, 54, 53
201893576.2, 1, 0.92981567, 0.00000064, 0.00000064, 1810.656983, 0.000032, 0.000033, 1.809, 0.024, 0.024, 38277, 44, 44
202060506.1, 0, 1.9597350, 0.0000063, 0.0000063, 1773.823428, 0.000055, 0.000055, 5.452, 0.017, 0.019, 161790, 150, 150
202060506.2, 0, 1.959686, 0.000012, 0.000012, 1772.87276, 0.00012, 0.00012, 5.491, 0.015, 0.015, 71000, 120, 120
202060551.1, 0, 16.49590, 0.00034, 0.00041, 1779.27390, 0.00039, 0.00032, 10.746, 0.033, 0.041, 90180, 140, 180
202060551.2, 0, 16.49644, 0.00055, 0.00055, 1787.77070, 0.00038, 0.00038, 10.406, 0.090, 0.112, 23902, 79, 79
202060577.1, 0, 1.02000, 0.00013, 0.00013, 1772.9454, 0.0025, 0.0027, 4.85, 0.18, 0.21, 6690, 210, 190
202060577.2, 0, 1.02166, 0.00028, 0.00027, 1772.4320, 0.0053, 0.0052, 7.68, 0.32, 0.35, 5150, 350, 380
202060911.1, 0, 7.02512, 0.00016, 0.00016, 1778.83656, 0.00030, 0.00029, 5.316, 0.058, 0.074, 56870, 210, 210
202060911.2, 0, 7.02571, 0.00033, 0.00033, 1775.32689, 0.00080, 0.00080, 5.58, 0.14, 0.14, 21350, 190, 190
202060921.1, 0, , , , 1804.327600, 0.000028, 0.000029, 7.349, 0.013, 0.012, 105465, 54, 56
202061000.1, 0, 5.868844, 0.000032, 0.000032, 1776.021305, 0.000078, 0.000078, 7.098, 0.029, 0.029, 61229, 55, 55
202064253.1, 0, 21.14070, 0.00013, 0.00014, 1777.993683, 0.000098, 0.000096, 4.650, 0.031, 0.039, 51350, 101, 97
202064549.1, 0, 9.763645, 0.000020, 0.000017, 1777.798540, 0.000023, 0.000030, 5.2203, 0.0087, 0.0127, 363730, 180, 170
202064549.2, 0, 9.763718, 0.000044, 0.000071, 1772.92396, 0.00019, 0.00010, 5.702, 0.031, 0.034, 83920, 120, 1280
202066192.1, 0, 3.292620, 0.000088, 0.000088, 1774.82474, 0.00050, 0.00052, 1.879, 0.057, 0.067, 9640, 140, 130
202066192.2, 0, 3.29371, 0.00100, 0.00108, 1773.0382, 0.0052, 0.0044, 1.32, 0.16, 0.20, 764, 97, 104
202066212.1, 0, 6.16019, 0.00060, 0.00059, 1775.4865, 0.0015, 0.0014, 5.595, 0.056, 0.076, 2118, 40, 41
202066212.2, 0, 6.1659, 0.0021, 0.0024, 1772.3890, 0.0079, 0.0079, 5.52, 0.30, 0.34, 993, 60, 65
202066394.1, 0, 3.186386, 0.000014, 0.000014, 1774.790987, 0.000075, 0.000074, 4.108, 0.031, 0.039, 53343, 77, 75
202066394.2, 0, 3.18645, 0.00015, 0.00015, 1773.16520, 0.00089, 0.00091, 3.698, 0.083, 0.092, 3773, 60, 62
202066699.1, 0, 2.2157283, 0.0000028, 0.0000028, 1772.821989, 0.000023, 0.000022, 5.239, 0.010, 0.015, 325830, 190, 190
202066699.2, 0, 2.2157403, 0.0000046, 0.0000047, 1773.930055, 0.000038, 0.000038, 5.233, 0.018, 0.019, 176100, 320, 250
202067245.1, 0, 6.17224, 0.00034, 0.00034, 1778.05278, 0.00059, 0.00055, 3.360, 0.069, 0.081, 28830, 320, 320
202067245.2, 0, 6.17230, 0.00032, 0.00031, 1774.97103, 0.00078, 0.00079, 3.285, 0.093, 0.113, 14280, 220, 210
202068686.1, 0, 8.752947, 0.000012, 0.000010, 1780.159408, 0.000014, 0.000017, 5.954, 0.010, 0.011, 253070, 92, 94
202068686.2, 0, 8.752884, 0.000028, 0.000028, 1775.927840, 0.000053, 0.000053, 7.409, 0.040, 0.059, 41590, 110, 120
202068807.1, 0, 4.2447232, 0.0000045, 0.0000045, 1775.143676, 0.000019, 0.000018, 5.842, 0.015, 0.012, 129490, 31, 30
202068807.2, 0, 4.244735, 0.000013, 0.000013, 1773.619583, 0.000054, 0.000055, 5.487, 0.022, 0.028, 40477, 34, 33
202071505.1, 0, 3.555334, 0.000015, 0.000015, 1772.216798, 0.000093, 0.000096, 3.976, 0.021, 0.028, 59047, 55, 47
202071505.2, 0, 3.5553782, 0.0000094, 0.0000095, 1773.341461, 0.000045, 0.000046, 3.778, 0.010, 0.012, 37986, 28, 28
202071579.1, 0, 3.1271724, 0.0000024, 0.0000024, 1774.409949, 0.000013, 0.000013, 4.3411, 0.0091, 0.0088, 90887, 20, 20
202071579.2, 0, 3.1271792, 0.0000021, 0.0000021, 1772.846320, 0.000012, 0.000013, 4.3392, 0.0086, 0.0082, 71488, 16, 16
202071635.1, 0, 6.271214, 0.000038, 0.000038, 1775.43225, 0.00010, 0.00010, 5.348, 0.046, 0.049, 88700, 120, 110
202071945.1, 0, , , , 1782.324378, 0.000035, 0.000034, 10.793, 0.022, 0.024, 287530, 130, 130
202072430.1, 0, 20.01082, 0.00015, 0.00014, 1776.98043, 0.00010, 0.00010, 7.474, 0.043, 0.050, 460120, 890, 900
202072485.1, 0, 14.615622, 0.000041, 0.000042, 1776.255704, 0.000032, 0.000031, 6.679, 0.032, 0.035, 228055, 101, 98
202072485.2, 0, 14.61624, 0.00023, 0.00023, 1781.15749, 0.00016, 0.00016, 10.274, 0.073, 0.082, 44499, 56, 55
202072486.1, 0, 2.9219671, 0.0000066, 0.0000064, 1773.374295, 0.000039, 0.000040, 5.207, 0.014, 0.012, 48175, 24, 23
202072486.2, 0, 2.921983, 0.000020, 0.000020, 1774.83560, 0.00012, 0.00012, 5.159, 0.024, 0.029, 14123, 19, 19
202072502.1, 0, 1.9237286, 0.0000048, 0.0000048, 1772.548782, 0.000046, 0.000045, 6.402, 0.017, 0.018, 179670, 120, 120
202072502.2, 0, 1.9237324, 0.0000064, 0.0000064, 1773.510709, 0.000062, 0.000062, 6.3102, 0.0063, 0.0070, 118155, 84, 86
202072563.1, 0, 2.123834, 0.000013, 0.000013, 1773.36386, 0.00012, 0.00012, 4.480, 0.039, 0.053, 216970, 380, 380
202072563.2, 0, 2.123881, 0.000016, 0.000017, 1772.30163, 0.00016, 0.00016, 4.504, 0.049, 0.056, 201650, 410, 420
202072596.1, 0, 3.9785526, 0.0000088, 0.0000090, 1772.897244, 0.000043, 0.000042, 4.620, 0.020, 0.020, 36454, 23, 22
202072596.2, 0, 3.978646, 0.000095, 0.000094, 1775.24147, 0.00038, 0.00039, 3.805, 0.080, 0.079, 3358, 21, 21
202072704.1, 0, 2.666196, 0.000015, 0.000015, 1774.30030, 0.00010, 0.00010, 3.686, 0.013, 0.013, 6816, 15, 14
202072704.2, 0, 2.66642, 0.00064, 0.00058, 1773.0151, 0.0040, 0.0047, 3.85, 0.17, 0.25, 129.3, 6.8, 7.1
202072932.1, 0, 3.1330805, 0.0000068, 0.0000068, 1774.529807, 0.000037, 0.000035, 3.730, 0.021, 0.033, 43644, 31, 30
202072932.2, 0, 3.1330413, 0.0000098, 0.0000097, 1772.963987, 0.000065, 0.000065, 3.730, 0.021, 0.032, 33777, 42, 42
202072947.1, 0, 3.685796, 0.000032, 0.000032, 1773.47577, 0.00016, 0.00016, 5.632, 0.023, 0.027, 96990, 200, 190
202072947.2, 0, 3.685488, 0.000029, 0.000029, 1775.32128, 0.00015, 0.00015, 5.686, 0.037, 0.053, 95890, 360, 400
202072963.1, 0, 4.2102164, 0.0000024, 0.0000024, 1774.505072, 0.000011, 0.000011, 7.4326, 0.0092, 0.0098, 295674, 45, 41
202072963.2, 0, 4.2102033, 0.0000025, 0.0000025, 1772.215735, 0.000011, 0.000011, 7.259, 0.012, 0.013, 195842, 41, 39
202072972.1, 0, 5.038289, 0.000077, 0.000077, 1773.62995, 0.00029, 0.00029, 7.231, 0.068, 0.090, 83450, 250, 250
202072972.2, 0, 5.038092, 0.000099, 0.000103, 1776.15129, 0.00034, 0.00032, 7.184, 0.067, 0.088, 75730, 220, 210
202072978.1, 0, 4.884609, 0.000074, 0.000075, 1772.75557, 0.00027, 0.00027, 14.447, 0.068, 0.090, 276760, 610, 630
202072982.1, 0, 15.601064, 0.000026, 0.000026, 1782.052015, 0.000019, 0.000019, 7.145, 0.016, 0.016, 383410, 180, 180
202072982.2, 0, 15.600856, 0.000029, 0.000029, 1774.251703, 0.000029, 0.000031, 7.107, 0.020, 0.024, 356000, 1200, 1500
202073063.1, 0, 2.4122930, 0.0000027, 0.0000025, 1773.430293, 0.000017, 0.000018, 4.6167, 0.0081, 0.0089, 108174, 35, 34
202073063.2, 0, 2.4123339, 0.0000092, 0.0000088, 1774.441575, 0.000064, 0.000064, 4.354, 0.039, 0.044, 41526, 39, 39
202073074.1, 0, 2.2431268, 0.0000023, 0.0000022, 1773.433350, 0.000018, 0.000019, 6.094, 0.017, 0.017, 284560, 220, 210
202073074.2, 0, 2.2431329, 0.0000021, 0.0000021, 1772.311763, 0.000016, 0.000016, 6.059, 0.014, 0.016, 267224, 85, 77
202073088.1, 0, 0.8241783, 0.0000070, 0.0000072, 1772.69483, 0.00019, 0.00018, 2.985, 0.051, 0.054, 337600, 1600, 1500
202073088.2, 0, 0.8242207, 0.0000067, 0.0000068, 1772.28120, 0.00017, 0.00017, 2.978, 0.059, 0.070, 242530, 1060, 990
202073135.1, 0, 3.229877, 0.000039, 0.000037, 1774.26765, 0.00024, 0.00025, 2.298, 0.060, 0.070, 662200, 3300, 3400
202073135.2, 0, 3.233880, 0.000054, 0.000052, 1772.63871, 0.00029, 0.00030, 5.236, 0.014, 0.015, 335700, 1200, 1300
202073144.1, 0, 1.550522, 0.000025, 0.000016, 1772.46398, 0.00018, 0.00033, 4.016, 0.047, 0.054, 43550, 150, 140
202073144.2, 0, 1.549849, 0.000050, 0.000051, 1773.24964, 0.00062, 0.00061, 17.688, 0.012, 0.011, 15889, 61, 62
202073152.1, 0, 1.4479568, 0.0000286, 0.0000047, 1772.38830, 0.00011, 0.00023, 0.0452, 0.0177, 0.0051, 130600, 5000, 5600
202073152.2, 0, 1.44477, 0.00013, 0.00015, 1773.0617, 0.0091, 0.0013, 2.91, 0.32, 0.17, 16480, 660, 500
202073154.1, 0, 1.428357, 0.000016, 0.000017, 1772.87676, 0.00024, 0.00023, 6.7595, 0.0079, 0.0087, 28340, 370, 450
202073154.2, 0, 1.428213, 0.000016, 0.000016, 1772.06825, 0.00051, 0.00052, 2.021, 0.047, 0.050, 27500, 260, 270
202073160.1, 0, 2.82101, 0.00161, 0.00035, 1772.6508, 0.0040, 0.0074, 0.346, 0.041, 0.043, 999290, 21000, 700
202073160.2, 0, 2.836766, 0.000029, 0.000028, 1773.97268, 0.00015, 0.00014, 1.037, 0.040, 0.054, 784000, 21000, 29000
202073161.1, 0, 1.4035184, 0.0000022, 0.0000023, 1772.524493, 0.000029, 0.000030, 4.585, 0.035, 0.034, 521920, 820, 740
202073161.2, 0, 1.4035648, 0.0000074, 0.0000071, 1773.225823, 0.000089, 0.000090, 4.558, 0.041, 0.047, 286230, 630, 490
202073174.1, 0, 0.644407, 0.000023, 0.000022, 1772.15962, 0.00065, 0.00065, 7.13, 0.12, 0.11, 65900, 510, 530
202073175.1, 0, 1.2811854, 0.0000026, 0.0000027, 1772.257598, 0.000046, 0.000044, 3.837, 0.028, 0.019, 340280, 340, 350
202073175.2, 0, 1.2811844, 0.0000048, 0.0000049, 1772.901465, 0.000074, 0.000076, 3.999, 0.026, 0.035, 111180, 140, 130
202073186.1, 0, 2.451036, 0.000058, 0.000063, 1773.59971, 0.00045, 0.00043, 3.354, 0.070, 0.107, 102610, 560, 470
202073186.2, 0, 2.450428, 0.000070, 0.000058, 1772.36732, 0.00049, 0.00050, 3.391, 0.065, 0.070, 99700, 440, 450
202073210.1, 0, 1.0250484, 0.0000027, 0.0000033, 1773.003517, 0.000048, 0.000044, 2.858, 0.024, 0.026, 496300, 1300, 1200
202073210.2, 0, 1.0250530, 0.0000044, 0.0000044, 1772.490506, 0.000088, 0.000087, 2.938, 0.050, 0.054, 164390, 530, 490
202073217.1, 0, 0.941123, 0.000015, 0.000014, 1772.44609, 0.00030, 0.00032, 4.660, 0.073, 0.082, 339600, 1200, 1200
202073438.1, 0, 2.4059906, 0.0000047, 0.0000046, 1773.614025, 0.000037, 0.000038, 6.726, 0.032, 0.040, 437420, 210, 200
202083510.1, 0, 3.3076086, 0.0000073, 0.0000079, 1772.915784, 0.000042, 0.000038, 1.848, 0.024, 0.025, 368200, 2300, 1500
202083510.2, 0, 3.3075991, 0.0000063, 0.0000079, 1774.569591, 0.000029, 0.000027, 1.835, 0.022, 0.022, 330800, 1200, 1100
202085432.1, 0, 8.69397, 0.00040, 0.00040, 1773.88571, 0.00077, 0.00078, 4.14, 0.10, 0.13, 13410, 180, 160
202085432.2, 0, 8.69498, 0.00061, 0.00063, 1778.2670, 0.0012, 0.0012, 4.11, 0.12, 0.15, 7760, 140, 130
202086223.1, 0, 11.53901, 0.00011, 0.00011, 1782.754222, 0.000084, 0.000083, 3.634, 0.049, 0.051, 23499, 43, 42
202086223.2, 0, 11.53930, 0.00049, 0.00049, 1778.42883, 0.00065, 0.00065, 3.90, 0.10, 0.12, 2891, 31, 31
202086225.1, 0, 25.647817, 0.000014, 0.000014, 1778.938662, 0.000013, 0.000013, 8.8146, 0.0080, 0.0085, 475000, 6100, 2400
202086291.1, 0, 4.8688439, 0.0000023, 0.0000023, 1774.1308488, 0.0000086, 0.0000086, 7.7340, 0.0096, 0.0098, 404221, 58, 56
202086291.2, 0, 4.8688409, 0.0000028, 0.0000028, 1776.5651264, 0.0000081, 0.0000081, 7.737, 0.010, 0.010, 402448, 56, 56
202086627.1, 0, 7.1497742, 0.0000046, 0.0000044, 1777.6826373, 0.0000071, 0.0000076, 5.0736, 0.0074, 0.0066, 470490, 160, 150
202086627.2, 0, 7.1498240, 0.0000092, 0.0000114, 1774.129598, 0.000020, 0.000019, 4.9990, 0.0098, 0.0113, 247116, 99, 104
202086968.1, 0, 3.698152, 0.000022, 0.000022, 1774.03603, 0.00012, 0.00012, 3.539, 0.029, 0.021, 31192, 52, 51
202086968.2, 0, 3.697906, 0.000015, 0.000016, 1772.180375, 0.000074, 0.000074, 3.468, 0.040, 0.044, 26440, 180, 150
202087156.1, 0, 1.895086, 0.000030, 0.000030, 1773.53099, 0.00028, 0.00028, 2.952, 0.056, 0.047, 4665, 24, 24
202087156.2, 0, 1.895108, 0.000032, 0.000032, 1772.58375, 0.00031, 0.00031, 2.911, 0.060, 0.052, 3644, 21, 21
202087553.1, 0, 9.002686, 0.000030, 0.000030, 1776.822423, 0.000055, 0.000058, 6.050, 0.026, 0.037, 109090, 360, 310
202087553.2, 0, 9.002458, 0.000103, 0.000074, 1772.33313, 0.00015, 0.00018, 6.394, 0.075, 0.097, 91710, 110, 120
202087711.1, 0, 4.590837, 0.000072, 0.000088, 1775.48046, 0.00049, 0.00037, 1.953, 0.036, 0.030, 999958, 403, 39
202087711.2, 0, 4.593837, 0.000014, 0.000015, 1773.167867, 0.000047, 0.000046, 2.070, 0.012, 0.018, 594100, 4000, 3400
202088178.1, 0, 2.371351, 0.000034, 0.000034, 1773.02171, 0.00027, 0.00028, 6.151, 0.068, 0.077, 148920, 480, 480
202088178.2, 0, 2.371175, 0.000044, 0.000043, 1774.20791, 0.00034, 0.00033, 6.150, 0.088, 0.095, 133410, 410, 410
202088387.1, 0, 3.551216, 0.000012, 0.000012, 1774.150183, 0.000062, 0.000065, 5.479, 0.019, 0.030, 148120, 180, 190
202088387.2, 0, 3.551401, 0.000019, 0.000019, 1772.42034, 0.00010, 0.00010, 5.260, 0.014, 0.015, 40882, 63, 63
202091197.1, 0, , , , 1799.016217, 0.000083, 0.000081, 11.847, 0.092, 0.110, 76220, 770, 2230
202091197.2, 0, , , , 1782.987852, 0.000044, 0.000044, 5.161, 0.053, 0.054, 60013, 98, 106
202091203.1, 0, 5.214179, 0.000025, 0.000024, 1775.755086, 0.000071, 0.000073, 5.815, 0.024, 0.030, 100020, 81, 81
202091203.2, 0, 5.214257, 0.000040, 0.000039, 1773.14115, 0.00014, 0.00014, 5.813, 0.034, 0.046, 57558, 89, 89
202091514.1, 0, 8.3219906, 0.0000081, 0.0000079, 1774.386634, 0.000022, 0.000021, 5.504, 0.012, 0.018, 447360, 220, 230
202091514.2, 0, 8.3213148, 0.0000058, 0.0000058, 1778.564330, 0.000011, 0.000011, 5.5222, 0.0085, 0.0130, 297240, 81, 81
202092480.1, 0, 5.6891553, 0.0000042, 0.0000042, 1772.339106, 0.000013, 0.000013, 5.765, 0.013, 0.014, 264281, 105, 97
202092480.2, 0, 5.689089, 0.000012, 0.000010, 1775.183401, 0.000033, 0.000029, 5.7389, 0.0072, 0.0106, 259776, 87, 130
202092530.1, 0, 15.604153, 0.000036, 0.000036, 1774.246428, 0.000037, 0.000038, 7.053, 0.027, 0.034, 388450, 180, 190
202092530.2, 0, 15.600862, 0.000042, 0.000039, 1782.052185, 0.000023, 0.000023, 7.1593, 0.0085, 0.0144, 375407, 96, 89
202092613.1, 0, 3.18680, 0.00018, 0.00018, 1773.2633, 0.0010, 0.0010, 4.45, 0.13, 0.15, 46490, 600, 600
202092613.2, 0, 3.18658, 0.00028, 0.00028, 1774.8578, 0.0015, 0.0015, 4.42, 0.15, 0.16, 32050, 590, 590
202094117.1, 0, 1.6344577, 0.0000022, 0.0000022, 1772.169550, 0.000026, 0.000026, 2.488, 0.010, 0.012, 28118, 25, 25
202094117.2, 0, 1.634455, 0.000098, 0.000098, 1772.9870, 0.0012, 0.0012, 2.22, 0.10, 0.27, 761, 20, 21
202095298.1, 0, 11.25653, 0.00051, 0.00589, 1772.43602, 0.00251, 0.00029, 2.98, 0.39, 0.11, 11367, 80, 79
202095298.2, 0, 11.2536, 0.0012, 0.0013, 1778.0610, 0.0016, 0.0016, 3.86, 0.14, 0.19, 1607, 91, 74
202103762.1, 0, 1.327670, 0.000069, 0.000096, 1772.4587, 0.0012, 0.0010, 0.505, 0.019, 0.035, 43700, 6200, 7300
202122545.1, 0, 19.266843, 0.000038, 0.000026, 1783.881854, 0.000013, 0.000020, 4.7691, 0.0063, 0.0080, 343130, 170, 180
202126825.1, 0, 9.20348, 0.00058, 0.00059, 1780.80379, 0.00075, 0.00073, 7.64, 0.10, 0.11, 14910, 120, 120
202126825.2, 0, 9.20808, 0.00080, 0.00080, 1776.4174, 0.0014, 0.0014, 7.36, 0.13, 0.15, 5963, 97, 100
202126851.1, 0, 4.480050, 0.000042, 0.000041, 1774.42465, 0.00015, 0.00016, 5.209, 0.027, 0.031, 42677, 98, 102
202126851.2, 0, 4.480003, 0.000097, 0.000097, 1772.18493, 0.00041, 0.00041, 5.028, 0.049, 0.057, 10989, 63, 63
202126864.1, 0, 6.1874507, 0.0000074, 0.0000074, 1772.902528, 0.000023, 0.000023, 6.249, 0.016, 0.017, 220480, 110, 100
202126864.2, 0, 6.187445, 0.000054, 0.000053, 1775.36204, 0.00013, 0.00013, 3.607, 0.029, 0.043, 29405, 97, 95
202126866.1, 0, 2.3372718, 0.0000061, 0.0000059, 1772.798204, 0.000044, 0.000044, 2.786, 0.018, 0.022, 51251, 61, 58
202126866.2, 0, 2.337260, 0.000066, 0.000066, 1773.96677, 0.00048, 0.00048, 2.887, 0.083, 0.090, 3773, 36, 36
202126867.1, 0, 4.826729, 0.000081, 0.000107, 1775.28960, 0.00089, 0.00038, 3.429, 0.063, 0.076, 141970, 600, 740
202126867.2, 0, 4.827358, 0.000071, 0.000066, 1772.87819, 0.00025, 0.00027, 3.388, 0.021, 0.030, 104970, 480, 470
202126876.1, 0, 10.358673, 0.000070, 0.000066, 1774.124955, 0.000089, 0.000094, 5.664, 0.042, 0.051, 73500, 450, 300
202126878.1, 0, 5.559988, 0.000067, 0.000069, 1773.65411, 0.00022, 0.00022, 6.387, 0.055, 0.075, 226730, 500, 500
202126878.2, 0, 5.5479, 0.0015, 0.0016, 1776.4828, 0.0067, 0.0055, 8.41, 0.49, 0.45, 22090, 470, 470
202126880.1, 0, 3.4607339, 0.0000031, 0.0000031, 1774.511343, 0.000015, 0.000015, 3.917, 0.014, 0.013, 126618, 43, 42
202126880.2, 0, 3.460725, 0.000046, 0.000046, 1772.78126, 0.00024, 0.00024, 3.833, 0.053, 0.064, 10999, 41, 41
202137190.1, 0, , , , 1804.129559, 0.000098, 0.000093, 6.689, 0.056, 0.076, 78530, 160, 150
202137209.1, 0, 2.382492, 0.000077, 0.000076, 1774.01903, 0.00059, 0.00059, 4.250, 0.059, 0.068, 29920, 280, 280
202137209.2, 0, 2.38221, 0.00034, 0.00035, 1772.8324, 0.0028, 0.0027, 3.87, 0.30, 0.31, 5100, 200, 200
202137558.1, 0, 3.12690, 0.00013, 0.00013, 1773.78585, 0.00078, 0.00078, 3.26, 0.10, 0.11, 4288, 58, 59
202137558.2, 0, 3.12659, 0.00043, 0.00045, 1772.2287, 0.0026, 0.0025, 2.19, 0.15, 0.29, 835, 46, 50
202139332.1, 0, , , , 1793.383936, 0.000098, 0.000100, 4.510, 0.048, 0.064, 293070, 940, 900
202565282.1, 2, 11.97681, 0.00025, 0.00023, 1900.74193, 0.00086, 0.00099, 6.727, 0.062, 0.084, 77380, 520, 550
202634963.1, 2, , , , 1948.817877, 0.000079, 0.000081, 3.692, 0.034, 0.048, 41594, 83, 83
202634963.2, 2, , , , 1920.109635, 0.000092, 0.000092, 3.710, 0.052, 0.067, 40046, 97, 96
202834934.1, 2, 2.956939, 0.000025, 0.000025, 1895.48633, 0.00038, 0.00038, 1.965, 0.049, 0.062, 28990, 350, 320
202834934.2, 2, 2.956871, 0.000037, 0.000038, 1896.96428, 0.00056, 0.00057, 1.864, 0.075, 0.070, 14530, 320, 260
202843107.1, 2, 2.1988969, 0.0000017, 0.0000017, 1896.495032, 0.000033, 0.000034, 7.216, 0.014, 0.018, 318200, 1500, 1600
203060993.1, 2, 5.955188, 0.000042, 0.000037, 1897.93550, 0.00015, 0.00016, 6.371, 0.053, 0.060, 230140, 770, 720
203060993.2, 2, 5.954696, 0.000031, 0.000036, 1894.96079, 0.00017, 0.00013, 6.262, 0.020, 0.025, 208360, 520, 860
203294831.1, 2, 1.8590183, 0.0000014, 0.0000014, 1895.524827, 0.000033, 0.000033, 3.448, 0.012, 0.016, 45787, 33, 32
203361171.1, 2, 7.3217752, 0.0000059, 0.0000058, 1894.492499, 0.000040, 0.000039, 6.6264, 0.0088, 0.0111, 107082, 44, 42
203361171.2, 2, 7.3217711, 0.0000063, 0.0000062, 1898.071128, 0.000043, 0.000044, 6.5603, 0.0083, 0.0099, 106801, 51, 46
203371239.1, 2, 20.36291, 0.00065, 0.00065, 1911.98587, 0.00085, 0.00084, 12.02, 0.32, 0.35, 345100, 2500, 2500
203371239.2, 2, 20.35988, 0.00043, 0.00043, 1901.80079, 0.00079, 0.00079, 11.49, 0.33, 0.34, 329800, 2200, 2200
203466879.1, 2, 5.8369609, 0.0000091, 0.0000091, 1897.189748, 0.000066, 0.000066, 9.3290, 0.0097, 0.0095, 61748, 38, 38
203466879.2, 2, 5.836971, 0.000021, 0.000021, 1900.10858, 0.00015, 0.00015, 9.234, 0.010, 0.010, 18433, 21, 21
203488803.1, 2, 31.92484, 0.00021, 0.00020, 1916.26316, 0.00015, 0.00015, 12.715, 0.020, 0.021, 38609, 72, 69
203488803.2, 2, 31.9239, 0.0019, 0.0018, 1907.5604, 0.0024, 0.0024, 7.59, 0.21, 0.18, 1220, 23, 24
203543668.1, 2, 36.761830, 0.000027, 0.000025, 1895.639113, 0.000026, 0.000025, 4.335, 0.022, 0.031, 219100, 1410, 330
203543668.2, 2, 36.76300, 0.00022, 0.00022, 1902.91204, 0.00015, 0.00016, 9.757, 0.057, 0.066, 56501, 73, 69
203610780.1, 2, 29.594571, 0.000074, 0.000072, 1915.590558, 0.000060, 0.000064, 8.393, 0.024, 0.022, 134140, 190, 300
203610780.2, 2, 29.59364, 0.00032, 0.00032, 1900.25390, 0.00040, 0.00040, 12.74, 0.14, 0.15, 18565, 58, 55
203636784.1, 2, 6.7645728, 0.0000075, 0.0000062, 1899.546022, 0.000054, 0.000078, 5.877, 0.016, 0.018, 230140, 130, 160
203636784.2, 2, 6.764589, 0.000020, 0.000021, 1896.16373, 0.00011, 0.00012, 5.687, 0.025, 0.064, 37330, 120, 110
203637922.1, 2, 4.307268, 0.000018, 0.000019, 1896.21544, 0.00017, 0.00018, 6.238, 0.045, 0.067, 218500, 490, 480
203637922.2, 2, 4.307158, 0.000020, 0.000020, 1898.36918, 0.00020, 0.00020, 6.274, 0.062, 0.076, 186590, 360, 360
203692974.1, 2, 1.005915, 0.000023, 0.000023, 1895.3099, 0.0011, 0.0011, 3.007, 0.150, 0.084, 1259, 22, 24
203692974.2, 2, 1.006054, 0.000051, 0.000051, 1894.8014, 0.0024, 0.0025, 3.53, 0.16, 0.17, 718, 23, 22
203710387.1, 2, 2.808819, 0.000020, 0.000020, 1894.71442, 0.00033, 0.00032, 2.396, 0.048, 0.059, 78010, 690, 610
203710387.2, 2, 2.808878, 0.000019, 0.000019, 1896.11238, 0.00029, 0.00029, 2.363, 0.053, 0.060, 72170, 700, 620
203764177.1, 2, 7.949525, 0.000030, 0.000032, 1895.75466, 0.00016, 0.00015, 5.549, 0.055, 0.044, 163570, 540, 550
203764177.2, 2, 7.94958, 0.00013, 0.00013, 1899.73025, 0.00067, 0.00067, 5.517, 0.085, 0.095, 21550, 180, 180
203849738.1, 2, 0.6198339, 0.0000076, 0.0000076, 1894.60663, 0.00058, 0.00058, 3.924, 0.073, 0.063, 44250, 340, 350
203868608.1, 2, 4.541725, 0.000016, 0.000017, 1896.19676, 0.00016, 0.00016, 3.191, 0.039, 0.032, 132170, 400, 370
203868608.2, 2, 4.541620, 0.000025, 0.000025, 1898.30430, 0.00024, 0.00024, 5.879, 0.099, 0.109, 109620, 280, 280
203878683.1, 2, 13.755986, 0.000222, 0.000047, 1905.29513, 0.00013, 0.00077, 6.8867, 0.0118, 0.0082, 111840, 34, 36
203878683.2, 2, 13.752651, 0.000087, 0.000087, 1899.63801, 0.00026, 0.00027, 6.019, 0.026, 0.027, 9508, 27, 27
203919499.1, 2, 30.28772, 0.00015, 0.00015, 1919.323994, 0.000077, 0.000077, 6.439, 0.031, 0.039, 48952, 63, 62
203919499.2, 2, 30.28769, 0.00016, 0.00012, 1895.23881, 0.00013, 0.00015, 6.270, 0.018, 0.022, 43161, 59, 74
203929178.1, 2, 2.307889, 0.000010, 0.000011, 1895.88682, 0.00013, 0.00012, 3.601, 0.025, 0.036, 63140, 160, 160
203929178.2, 2, 2.307850, 0.000012, 0.000012, 1894.73327, 0.00014, 0.00014, 3.609, 0.030, 0.041, 55320, 140, 140
203936580.1, 2, 1.2075867, 0.0000059, 0.0000059, 1894.36181, 0.00023, 0.00024, 1.974, 0.050, 0.050, 3448, 24, 24
203936580.2, 2, 1.207543, 0.000018, 0.000018, 1894.96844, 0.00070, 0.00069, 2.023, 0.077, 0.083, 1250, 20, 20
203942067.1, 2, 3.2797645, 0.0000024, 0.0000026, 1897.186949, 0.000043, 0.000037, 4.0084, 0.0096, 0.0106, 151340, 86, 89
203942067.2, 2, 3.2797943, 0.0000011, 0.0000011, 1895.546698, 0.000014, 0.000014, 4.0127, 0.0080, 0.0094, 145916, 43, 43
204043888.1, 2, 2.972527, 0.000013, 0.000013, 1897.16965, 0.00020, 0.00021, 3.462, 0.045, 0.060, 74930, 310, 270
204043888.2, 2, 2.972599, 0.000020, 0.000020, 1895.68195, 0.00029, 0.00028, 3.526, 0.061, 0.059, 58590, 330, 330
204073447.1, 2, 3.2504135, 0.0000015, 0.0000015, 1896.523203, 0.000020, 0.000021, 2.896, 0.011, 0.011, 48072, 35, 37
204073447.2, 2, 3.250425, 0.000038, 0.000038, 1894.89821, 0.00052, 0.00051, 2.837, 0.058, 0.067, 1522, 19, 20
204193529.1, 2, 5.5019972, 0.0000033, 0.0000033, 1894.424487, 0.000029, 0.000028, 4.590, 0.012, 0.010, 167920, 120, 130
204193529.2, 2, 5.501973, 0.000037, 0.000037, 1897.17617, 0.00028, 0.00028, 4.419, 0.026, 0.028, 8111, 35, 35
204275121.1, 2, 2.1948429, 0.0000017, 0.0000017, 1895.780882, 0.000025, 0.000025, 5.774, 0.015, 0.016, 195070, 150, 150
204275121.2, 2, 2.1948405, 0.0000023, 0.0000019, 1894.683512, 0.000048, 0.000059, 5.798, 0.021, 0.022, 166140, 150, 140
204312847.1, 2, 24.193677, 0.000017, 0.000017, 1906.329629, 0.000021, 0.000022, 7.514, 0.014, 0.014, 107632, 36, 35
204321014.1, 2, 3.7921333, 0.0000015, 0.0000012, 1897.854084, 0.000013, 0.000015, 4.635, 0.010, 0.011, 431170, 210, 180
204321014.2, 2, 3.7921455, 0.0000011, 0.0000011, 1895.957876, 0.000014, 0.000014, 4.676, 0.012, 0.011, 363970, 120, 120
204407880.1, 2, 34.367865, 0.000061, 0.000062, 1917.712527, 0.000044, 0.000043, 7.494, 0.018, 0.019, 103540, 110, 110
204407880.2, 2, 34.36634, 0.00034, 0.00034, 1908.00126, 0.00023, 0.00023, 17.927, 0.097, 0.105, 33499, 41, 41
204470067.1, 2, 1.8468865, 0.0000025, 0.0000022, 1895.914005, 0.000056, 0.000064, 2.420, 0.022, 0.021, 150340, 380, 360
204470067.2, 2, 1.8468718, 0.0000033, 0.0000033, 1894.990829, 0.000078, 0.000079, 2.400, 0.029, 0.032, 48291, 98, 97
204531124.1, 2, 3.4301763, 0.0000042, 0.0000041, 1897.465037, 0.000051, 0.000053, 2.269, 0.013, 0.016, 15783, 21, 21
204531124.2, 2, 3.430163, 0.000026, 0.000024, 1895.75173, 0.00031, 0.00035, 2.295, 0.054, 0.056, 3632, 27, 26
204576757.1, 2, 23.277594, 0.000026, 0.000033, 1898.089720, 0.000080, 0.000061, 4.720, 0.032, 0.028, 202080, 140, 140
204576757.2, 2, 23.2778, 0.0029, 0.0027, 1906.6176, 0.0038, 0.0040, 2.77, 0.33, 0.24, 1262, 81, 82
204596569.1, 2, 2.290608, 0.000017, 0.000017, 1894.85106, 0.00034, 0.00033, 2.195, 0.069, 0.062, 1795, 15, 15
204596569.2, 2, 2.290609, 0.000044, 0.000044, 1895.99515, 0.00084, 0.00086, 2.114, 0.080, 0.091, 713, 14, 14
204643057.1, 2, 3.381026, 0.000089, 0.000090, 1895.7154, 0.0011, 0.0011, 4.18, 0.13, 0.16, 3083, 48, 49
204643057.2, 2, 3.38108, 0.00019, 0.00019, 1897.4041, 0.0025, 0.0025, 4.03, 0.18, 0.19, 1299, 41, 39
204649811.1, 2, 5.2906412, 0.0000069, 0.0000069, 1894.857298, 0.000057, 0.000057, 2.765, 0.029, 0.037, 12890, 22, 20
204649811.2, 2, 5.2906466, 0.0000093, 0.0000093, 1897.512674, 0.000081, 0.000078, 2.762, 0.020, 0.029, 12099, 22, 20
204748201.1, 2, 7.3656839, 0.0000087, 0.0000088, 1896.154520, 0.000049, 0.000048, 4.747, 0.028, 0.028, 178640, 240, 250
204748201.2, 2, 7.36565, 0.00013, 0.00013, 1899.83753, 0.00065, 0.00064, 4.459, 0.042, 0.044, 10479, 90, 94
204822463.1, 2, 1.20857548, 0.00000085, 0.00000082, 1894.648124, 0.000034, 0.000036, 2.724, 0.019, 0.023, 467140, 700, 670
204822463.2, 2, 1.2085761, 0.0000018, 0.0000018, 1895.252800, 0.000045, 0.000045, 2.805, 0.027, 0.032, 274770, 590, 510
204870619.1, 2, 34.06856, 0.00012, 0.00013, 1906.703852, 0.000080, 0.000080, 10.722, 0.017, 0.018, 85161, 73, 76
204870619.2, 2, 34.06895, 0.00023, 0.00022, 1921.35892, 0.00016, 0.00016, 16.441, 0.027, 0.024, 38935, 36, 36
204882444.1, 2, 0.3829048, 0.0000029, 0.0000029, 1894.60082, 0.00035, 0.00035, 2.300, 0.061, 0.054, 69710, 660, 660
204918110.1, 2, , , , 1944.862891, 0.000081, 0.000080, 22.109, 0.071, 0.072, 120170, 640, 740
204942752.1, 2, 4.960028, 0.000035, 0.000036, 1896.56846, 0.00031, 0.00032, 5.290, 0.074, 0.081, 8836, 31, 31
204942752.2, 2, 4.960083, 0.000051, 0.000050, 1899.04879, 0.00041, 0.00041, 5.307, 0.085, 0.084, 7443, 35, 34
204971139.1, 2, 34.5490, 0.0028, 0.0030, 1917.6814, 0.0026, 0.0024, 1.37, 0.17, 0.39, 2380, 160, 160
204971139.2, 2, 34.5766, 0.0011, 0.0011, 1900.3661, 0.0014, 0.0014, 1.43, 0.15, 0.27, 1918, 99, 106
205000535.1, 2, , , , 1907.76926, 0.00069, 0.00068, 20.157, 0.049, 0.051, 95910, 190, 200
205020466.1, 2, 8.7589249, 0.0000040, 0.0000040, 1900.968724, 0.000024, 0.000021, 4.2115, 0.0083, 0.0123, 430700, 1100, 1200
205020466.2, 2, 8.7589186, 0.0000058, 0.0000056, 1895.054158, 0.000030, 0.000030, 6.196, 0.029, 0.035, 387200, 4000, 1300
205030103.1, 2, 34.00130, 0.00053, 0.00053, 1909.25457, 0.00037, 0.00038, 7.26, 0.11, 0.12, 64610, 260, 260
205050711.1, 2, 8.598551, 0.000027, 0.000026, 1894.95993, 0.00012, 0.00012, 7.586, 0.032, 0.046, 30470, 32, 32
205050711.2, 2, 8.598503, 0.000033, 0.000030, 1899.28903, 0.00013, 0.00014, 7.295, 0.025, 0.030, 28472, 98, 157
205068000.1, 2, 0.6861368, 0.0000039, 0.0000039, 1894.68296, 0.00025, 0.00026, 1.625, 0.046, 0.038, 2021, 17, 17
205068000.2, 2, 0.6861427, 0.0000073, 0.0000073, 1894.33831, 0.00049, 0.00049, 1.268, 0.052, 0.057, 815, 19, 18
205074878.1, 2, 9.504802, 0.000019, 0.000020, 1901.358887, 0.000078, 0.000080, 2.562, 0.034, 0.034, 312900, 1000, 1000
205074878.2, 2, 9.504766, 0.000025, 0.000025, 1896.50710, 0.00011, 0.00010, 2.633, 0.040, 0.044, 213880, 620, 620
205129673.1, 2, 0.95524113, 0.00000091, 0.00000091, 1894.591179, 0.000044, 0.000044, 5.066, 0.038, 0.028, 554350, 710, 730
205129673.2, 2, 0.9552335, 0.0000053, 0.0000053, 1895.06987, 0.00028, 0.00027, 5.764, 0.031, 0.026, 97030, 270, 270
205131464.1, 2, 1.5547181, 0.0000069, 0.0000070, 1895.85112, 0.00020, 0.00020, 6.165, 0.084, 0.092, 152000, 310, 300
205145448.1, 2, 16.632665, 0.000032, 0.000033, 1902.267353, 0.000096, 0.000092, 2.311, 0.012, 0.017, 42000, 140, 130
205170307.1, 2, , , , 1945.824144, 0.000044, 0.000043, 11.496, 0.028, 0.029, 143077, 91, 91
205170307.2, 2, 67.50274, 0.00027, 0.00027, 1898.81359, 0.00019, 0.00020, 13.528, 0.025, 0.025, 28686, 40, 40
205195789.1, 2, 3.250001, 0.000025, 0.000026, 1896.10144, 0.00034, 0.00034, 4.501, 0.019, 0.030, 7885, 36, 37
205195789.2, 2, 3.24992, 0.00010, 0.00010, 1894.4773, 0.0013, 0.0013, 4.48, 0.11, 0.15, 2875, 50, 52
205463986.1, 2, 4.64809354, 0.00000097, 0.00000095, 1895.9139650, 0.0000097, 0.0000096, 4.0274, 0.0066, 0.0064, 156652, 43, 41
205463986.2, 2, 4.6481000, 0.0000015, 0.0000015, 1898.237841, 0.000016, 0.000017, 4.0192, 0.0077, 0.0073, 155328, 44, 41
205483258.1, 2, 11.33868, 0.00039, 0.00048, 1901.7578, 0.0013, 0.0012, 10.28, 0.24, 0.22, 124100, 1300, 1200
205483258.2, 2, 11.30732, 0.00052, 0.00049, 1896.1632, 0.0016, 0.0016, 7.07, 0.19, 0.20, 61100, 1500, 1700
205485891.1, 2, 15.5854527, 0.0000046, 0.0000047, 1904.370518, 0.000013, 0.000012, 7.326, 0.010, 0.011, 323717, 46, 44
205485891.2, 2, 15.585456, 0.000010, 0.000013, 1898.883224, 0.000020, 0.000021, 6.526, 0.017, 0.016, 247580, 83, 75
205546169.1, 2, 24.4358607, 0.0000093, 0.0000094, 1909.7187906, 0.0000096, 0.0000095, 4.7300, 0.0046, 0.0057, 236293, 60, 62
205546169.2, 2, 24.43587, 0.00019, 0.00019, 1916.19352, 0.00024, 0.00024, 8.136, 0.096, 0.081, 12866, 27, 27
205554809.1, 2, 4.0949247, 0.0000028, 0.0000028, 1896.501872, 0.000032, 0.000031, 3.967, 0.012, 0.013, 32139, 26, 26
205554809.2, 2, 4.094910, 0.000017, 0.000016, 1894.45480, 0.00018, 0.00018, 4.056, 0.058, 0.068, 4034, 11, 11
205684800.1, 2, 3.1141100, 0.0000033, 0.0000033, 1897.403566, 0.000047, 0.000048, 2.967, 0.013, 0.017, 20688, 20, 19
205684800.2, 2, 3.1141213, 0.0000039, 0.0000039, 1895.846553, 0.000052, 0.000051, 2.983, 0.018, 0.022, 17859, 21, 20
205703649.1, 2, 8.116823, 0.000035, 0.000035, 1899.88939, 0.00016, 0.00014, 7.459, 0.022, 0.030, 148730, 150, 150
205703649.2, 2, 8.116803, 0.000020, 0.000021, 1895.842595, 0.000093, 0.000090, 7.496, 0.023, 0.030, 145140, 150, 150
205934874.1, 3, 1.2361310, 0.0000023, 0.0000022, 1978.011830, 0.000071, 0.000072, 2.029, 0.033, 0.036, 97250, 250, 250
205934874.2, 3, 1.2361301, 0.0000027, 0.0000026, 1977.394665, 0.000079, 0.000075, 1.989, 0.037, 0.056, 76670, 490, 290
205936222.1, 3, , , , 1985.768653, 0.000011, 0.000011, 5.8063, 0.0075, 0.0091, 313200, 15700, 2900
205947214.1, 3, 54.16974, 0.00030, 0.00030, 1983.71059, 0.00019, 0.00019, 4.281, 0.065, 0.067, 138650, 560, 610
205962262.1, 3, 0.8497635, 0.0000016, 0.0000016, 1977.525586, 0.000072, 0.000074, 2.805, 0.020, 0.014, 146360, 330, 340
205966706.1, 3, , , , 2017.785623, 0.000094, 0.000150, 8.157, 0.040, 0.053, 49487, 36, 31
205968100.1, 3, 0.5136389, 0.0000052, 0.0000046, 1977.63585, 0.00036, 0.00041, 3.141, 0.077, 0.086, 120800, 1100, 1100
205982900.1, 3, 6.71607, 0.00076, 0.00503, 1983.6359, 0.0105, 0.0070, 0.58, 0.23, 0.33, 143000, 34000, 139000
205985357.1, 3, 4.128299, 0.000015, 0.000017, 1977.59925, 0.00020, 0.00016, 7.382, 0.019, 0.020, 69060, 110, 110
205985357.2, 3, 4.128392, 0.000067, 0.000067, 1979.66261, 0.00062, 0.00062, 7.150, 0.042, 0.043, 7298, 42, 44
205990339.1, 3, 19.44217, 0.00025, 0.00025, 1992.13620, 0.00033, 0.00033, 2.356, 0.062, 0.076, 125300, 1200, 1200
205996447.1, 3, 1.6006726, 0.0000022, 0.0000022, 1977.690789, 0.000055, 0.000054, 2.124, 0.026, 0.029, 114190, 240, 230
205996447.2, 3, 1.6006503, 0.0000030, 0.0000029, 1978.491970, 0.000073, 0.000074, 2.049, 0.023, 0.028, 105200, 400, 450
206019504.1, 3, 4.854893, 0.000013, 0.000011, 1981.742931, 0.000073, 0.000071, 2.337, 0.029, 0.034, 147390, 940, 530
206019504.2, 3, 4.854924, 0.000015, 0.000014, 1979.31558, 0.00011, 0.00011, 2.270, 0.034, 0.032, 79330, 290, 280
206029314.1, 3, 7.025987, 0.000049, 0.000046, 1981.06818, 0.00025, 0.00026, 5.962, 0.038, 0.048, 32610, 1050, 950
206029314.2, 3, 7.02539, 0.00049, 0.00048, 1977.5580, 0.0027, 0.0027, 5.70, 0.40, 0.25, 1604, 48, 50
206038470.1, 3, 1.8908167, 0.0000052, 0.0000051, 1978.51551, 0.00010, 0.00011, 1.464, 0.032, 0.035, 58560, 480, 490
206038470.2, 3, 1.890785, 0.000012, 0.000012, 1977.57077, 0.00024, 0.00024, 1.513, 0.046, 0.053, 25490, 260, 250
206047297.1, 3, 27.31459, 0.00016, 0.00016, 1999.45575, 0.00012, 0.00012, 5.641, 0.042, 0.062, 32201, 48, 48
206047297.2, 3, 27.31469, 0.00017, 0.00017, 1989.91660, 0.00022, 0.00022, 5.635, 0.069, 0.067, 19847, 54, 54
206049222.1, 3, 0.702680, 0.000042, 0.000039, 1977.5836, 0.0020, 0.0022, 7.091, 0.055, 0.057, 784, 12, 12
206049222.2, 3, 0.703999, 0.000027, 0.000027, 1977.1681, 0.0016, 0.0016, 4.25, 0.16, 0.16, 435.3, 7.8, 7.7
206060972.1, 3, 29.76323, 0.00036, 0.00039, 1990.19914, 0.00031, 0.00027, 4.449, 0.070, 0.069, 30260, 170, 170
206060972.2, 3, 29.76140, 0.00025, 0.00026, 1982.62819, 0.00028, 0.00026, 4.918, 0.088, 0.096, 22090, 120, 150
206066442.1, 3, 1.0542998, 0.0000022, 0.0000021, 1977.197030, 0.000077, 0.000080, 2.198, 0.033, 0.033, 55200, 140, 140
206066909.1, 3, 12.9371715, 0.0000055, 0.0000056, 1982.070013, 0.000016, 0.000015, 4.724, 0.011, 0.012, 251300, 180, 100
206066909.2, 3, 12.937049, 0.000038, 0.000046, 1978.016638, 0.000079, 0.000079, 7.951, 0.021, 0.023, 39349, 49, 75
206075677.1, 3, 31.027305, 0.000052, 0.000051, 1987.229777, 0.000044, 0.000044, 6.605, 0.027, 0.029, 281620, 230, 230
206075677.2, 3, 31.02577, 0.00081, 0.00079, 2004.87215, 0.00055, 0.00057, 9.72, 0.12, 0.15, 7645, 48, 45
206094715.1, 3, 0.5876242, 0.0000015, 0.0000015, 1977.658359, 0.000093, 0.000093, 2.137, 0.036, 0.045, 368600, 3100, 3200
206094715.2, 3, 0.5876192, 0.0000018, 0.0000018, 1977.36461, 0.00012, 0.00012, 2.255, 0.036, 0.028, 307500, 1500, 1400
206109113.1, 3, 1.323825, 0.000022, 0.000021, 1978.15400, 0.00056, 0.00055, 1.492, 0.059, 0.072, 4100, 110, 120
206109113.2, 3, 1.323669, 0.000052, 0.000052, 1977.4955, 0.0014, 0.0014, 1.83, 0.17, 0.11, 1839, 88, 85
206109641.1, 3, , , , 2011.1749999, 0.0000071, 0.0000071, 10.340, 0.018, 0.020, 463000, 180, 180
206109641.2, 3, , , , 2018.872929, 0.000016, 0.000016, 11.098, 0.021, 0.024, 367300, 41200, 7700
206134477.1, 3, 4.2366202, 0.0000016, 0.0000016, 1979.302368, 0.000016, 0.000016, 7.336, 0.012, 0.011, 366390, 490, 510
206134477.2, 3, 4.2365887, 0.0000018, 0.0000019, 1977.184422, 0.000020, 0.000020, 7.2581, 0.0050, 0.0057, 325740, 270, 290
206135075.1, 3, , , , 2037.843814, 0.000038, 0.000038, 6.117, 0.045, 0.039, 69120, 370, 360
206135075.2, 3, , , , 1982.868137, 0.000073, 0.000117, 5.574, 0.012, 0.020, 63450, 51, 56
206139574.1, 3, 0.67304705, 0.00000078, 0.00000078, 1977.711456, 0.000045, 0.000046, 2.229, 0.030, 0.025, 211240, 460, 420
206139574.2, 3, 0.6730552, 0.0000051, 0.0000052, 1977.37384, 0.00032, 0.00032, 2.081, 0.059, 0.069, 32090, 480, 530
206143957.1, 3, 4.2475214, 0.0000013, 0.0000013, 1979.210393, 0.000015, 0.000016, 5.7738, 0.0055, 0.0060, 272780, 160, 110
206143957.2, 3, 4.2475222, 0.0000015, 0.0000015, 1981.334291, 0.000013, 0.000013, 5.7795, 0.0093, 0.0104, 266330, 140, 150
206159239.1, 3, 1.848838, 0.000013, 0.000013, 1977.88864, 0.00027, 0.00027, 2.159, 0.042, 0.034, 26590, 160, 160
206159239.2, 3, 1.848770, 0.000024, 0.000023, 1978.81355, 0.00037, 0.00039, 2.348, 0.054, 0.045, 22260, 200, 190
206173295.1, 3, 2.1757810, 0.0000040, 0.0000041, 1978.607178, 0.000096, 0.000088, 2.584, 0.030, 0.029, 30533, 110, 99
206173295.2, 3, 2.175806, 0.000020, 0.000021, 1977.51861, 0.00036, 0.00036, 2.588, 0.068, 0.063, 3868, 30, 30
206187484.1, 3, 3.6510341, 0.0000020, 0.0000020, 1979.481460, 0.000020, 0.000020, 3.5700, 0.0052, 0.0076, 139160, 50, 45
206187484.2, 3, 3.651032, 0.000010, 0.000010, 1977.65644, 0.00011, 0.00011, 3.601, 0.045, 0.041, 9515, 29, 26
206212261.1, 3, 30.985158, 0.000087, 0.000087, 1995.031657, 0.000061, 0.000061, 12.424, 0.017, 0.017, 98470, 53, 53
206212261.2, 3, 30.98804, 0.00023, 0.00023, 1980.30583, 0.00031, 0.00031, 10.362, 0.021, 0.021, 15511, 29, 30
206226010.1, 3, 6.914995, 0.000010, 0.000010, 1983.409141, 0.000057, 0.000055, 3.567, 0.018, 0.024, 57851, 93, 92
206226010.2, 3, 6.914973, 0.000040, 0.000040, 1978.74448, 0.00022, 0.00022, 3.557, 0.050, 0.055, 8746, 34, 34
206241558.1, 3, , , , 1993.262272, 0.000016, 0.000016, 7.256, 0.031, 0.037, 280380, 100, 100
206241558.2, 3, , , , 2005.59227, 0.00014, 0.00014, 10.274, 0.067, 0.103, 53690, 82, 81
206253908.1, 3, , , , 1983.658486, 0.000033, 0.000032, 6.720, 0.036, 0.036, 92860, 130, 120
206260730.1, 3, 4.121531, 0.000038, 0.000059, 1979.62253, 0.00023, 0.00019, 5.894, 0.070, 0.070, 786200, 2300, 2100
206260730.2, 3, 4.117108, 0.000046, 0.000044, 1977.5473, 0.0016, 0.0013, 5.279, 0.081, 0.072, 545000, 16000, 15000
206268154.1, 3, 1.081042, 0.000015, 0.000014, 1977.80272, 0.00015, 0.00016, 4.928, 0.032, 0.024, 355700, 1000, 1000
206288770.1, 3, 24.756458, 0.000011, 0.000011, 1993.039680, 0.000014, 0.000014, 5.9151, 0.0091, 0.0095, 188298, 53, 53
206288770.2, 3, 24.75624, 0.00020, 0.00020, 1985.10660, 0.00026, 0.00026, 8.360, 0.035, 0.037, 13567, 35, 35
206311743.1, 3, 8.624578, 0.000060, 0.000057, 1979.41978, 0.00022, 0.00020, 7.746, 0.044, 0.069, 43760, 130, 140
206311743.2, 3, 8.625539, 0.000073, 0.000094, 1983.72657, 0.00046, 0.00034, 7.577, 0.053, 0.069, 39270, 100, 110
206314138.1, 3, 2.0750990, 0.0000028, 0.0000028, 1978.923002, 0.000054, 0.000054, 3.167, 0.029, 0.032, 33126, 47, 46
206314138.2, 3, 2.0750918, 0.0000067, 0.0000066, 1977.88579, 0.00012, 0.00012, 3.169, 0.043, 0.051, 13160, 36, 35
206357270.1, 3, , , , 2044.36, 0.12, 0.12, 3.6, 2.7, 4.1, 966000, 580000, 34000
206380678.1, 3, 4.540479, 0.000064, 0.000070, 1978.01069, 0.00057, 0.00057, 2.204, 0.068, 0.075, 6280, 170, 100
206380678.2, 3, 4.540298, 0.000083, 0.000085, 1980.28218, 0.00068, 0.00067, 2.418, 0.083, 0.085, 3491, 58, 59
206412289.1, 3, 3.3068317, 0.0000050, 0.0000046, 1978.482064, 0.000056, 0.000061, 2.710, 0.018, 0.025, 187720, 400, 400
206412289.2, 3, 3.3068232, 0.0000059, 0.0000059, 1980.135756, 0.000058, 0.000060, 2.765, 0.031, 0.034, 125860, 210, 200
206433263.1, 3, 21.1938344, 0.0000103, 0.0000097, 1981.377819, 0.000014, 0.000014, 10.503, 0.011, 0.011, 253482, 48, 48
206433263.2, 3, 21.193835, 0.000020, 0.000023, 1991.584198, 0.000019, 0.000019, 8.765, 0.016, 0.018, 165370, 190, 160
206474395.1, 3, 2.1979393, 0.0000057, 0.0000067, 1977.48190, 0.00015, 0.00012, 2.1458, 0.0099, 0.0141, 156660, 860, 770
206474395.2, 3, 2.197942, 0.000022, 0.000022, 1978.58147, 0.00038, 0.00038, 2.366, 0.069, 0.079, 25010, 310, 310
206477939.1, 3, 2.6856625, 0.0000055, 0.0000037, 1977.852929, 0.000061, 0.000113, 2.108, 0.021, 0.029, 63010, 160, 130
206477939.2, 3, 2.6856363, 0.0000056, 0.0000060, 1979.196086, 0.000056, 0.000051, 2.117, 0.032, 0.043, 43520, 140, 180
206489474.1, 3, 1.5171994, 0.0000033, 0.0000034, 1977.878414, 0.000100, 0.000096, 2.055, 0.031, 0.034, 74160, 250, 230
206489474.2, 3, 1.5172062, 0.0000050, 0.0000051, 1978.63667, 0.00014, 0.00014, 2.099, 0.048, 0.044, 31660, 200, 190
206500801.1, 3, 8.155253, 0.000021, 0.000021, 1977.20742, 0.00011, 0.00010, 4.730, 0.018, 0.019, 25129, 37, 39
206500801.2, 3, 8.15515, 0.00063, 0.00062, 1981.4536, 0.0024, 0.0025, 4.85, 0.30, 0.21, 721, 22, 23
206532093.1, 3, 4.4043451, 0.0000031, 0.0000026, 1977.386402, 0.000024, 0.000026, 6.3502, 0.0055, 0.0075, 296030, 140, 140
206532093.2, 3, 4.4043865, 0.0000017, 0.0000016, 1979.588185, 0.000016, 0.000017, 6.353, 0.011, 0.011, 290050, 160, 160
206543223.1, 3, 17.812982, 0.000022, 0.000022, 1988.772099, 0.000042, 0.000042, 3.204, 0.022, 0.027, 51550, 47, 47
210375290.1, 4, 2.41773063, 0.00000072, 0.00000072, 2063.884185, 0.000012, 0.000011, 4.3790, 0.0058, 0.0060, 134718, 47, 51
210375290.2, 4, 2.4177650, 0.0000088, 0.0000089, 2062.67510, 0.00016, 0.00016, 4.2147, 0.0074, 0.0073, 11475, 18, 19
210389383.1, 4, 14.087122, 0.000037, 0.000037, 2069.772722, 0.000092, 0.000090, 6.3166, 0.0096, 0.0098, 29768, 39, 39
210389383.2, 4, 14.08684, 0.00085, 0.00084, 2065.6810, 0.0021, 0.0021, 7.54, 0.20, 0.19, 1100, 21, 21
210391114.1, 4, 29.205627, 0.000025, 0.000024, 2072.978538, 0.000029, 0.000031, 5.251, 0.016, 0.019, 177827, 102, 94
210391114.2, 4, 29.20534, 0.00020, 0.00020, 2081.00839, 0.00014, 0.00014, 5.523, 0.050, 0.066, 23207, 47, 47
210404228.1, 4, 1.1200568, 0.0000015, 0.0000015, 2062.912116, 0.000041, 0.000042, 3.532, 0.023, 0.017, 66928, 86, 85
210404228.2, 4, 1.1200401, 0.0000016, 0.0000016, 2062.352859, 0.000056, 0.000056, 3.510, 0.021, 0.014, 54208, 93, 94
210414957.1, 4, 1.9398901, 0.0000082, 0.0000082, 2063.16225, 0.00016, 0.00016, 2.541, 0.036, 0.028, 5995, 22, 22
210414957.2, 4, 1.9398986, 0.0000094, 0.0000095, 2062.19177, 0.00019, 0.00019, 2.542, 0.046, 0.038, 5381, 24, 24
210434247.1, 4, 0.45383039, 0.00000098, 0.00000099, 2061.830713, 0.000078, 0.000078, 1.261, 0.019, 0.019, 6785, 61, 58
210434247.2, 4, 0.4538395, 0.0000024, 0.0000024, 2062.05775, 0.00022, 0.00022, 1.936, 0.026, 0.022, 2491, 14, 14
210467408.1, 4, 2.80865070, 0.00000054, 0.00000055, 2062.8051302, 0.0000056, 0.0000057, 5.0724, 0.0054, 0.0048, 326540, 110, 120
210467408.2, 4, 2.80865096, 0.00000042, 0.00000043, 2064.2094612, 0.0000050, 0.0000048, 5.0153, 0.0039, 0.0042, 287751, 90, 90
210470747.1, 4, 4.4296761, 0.0000021, 0.0000025, 2065.043611, 0.000012, 0.000011, 6.002, 0.011, 0.012, 396220, 160, 160
210470747.2, 4, 4.4296696, 0.0000014, 0.0000014, 2062.849737, 0.000010, 0.000010, 5.8779, 0.0043, 0.0058, 293070, 790, 1290
210472483.1, 4, 2.2856899, 0.0000054, 0.0000055, 2063.453029, 0.000098, 0.000096, 5.098, 0.025, 0.028, 53160, 63, 63
210472483.2, 4, 2.2856831, 0.0000063, 0.0000063, 2062.310918, 0.000096, 0.000098, 5.212, 0.043, 0.046, 45499, 56, 56
210475773.1, 4, 2.7357538, 0.0000014, 0.0000014, 2063.631616, 0.000018, 0.000019, 6.757, 0.014, 0.012, 197975, 80, 76
210475773.2, 4, 2.7357455, 0.0000016, 0.0000016, 2062.264016, 0.000026, 0.000027, 6.6677, 0.0056, 0.0051, 150468, 60, 60
210476794.1, 4, 2.6000989, 0.0000047, 0.0000046, 2064.265435, 0.000071, 0.000071, 5.610, 0.015, 0.014, 53578, 53, 53
210476794.2, 4, 2.600120, 0.000020, 0.000020, 2062.96542, 0.00031, 0.00031, 5.505, 0.022, 0.023, 9000, 32, 33
210501149.1, 4, 20.71670, 0.00030, 0.00031, 2078.27102, 0.00034, 0.00034, 17.548, 0.031, 0.034, 125780, 260, 250
210501149.2, 4, 20.7133, 0.0012, 0.0012, 2067.9251, 0.0022, 0.0022, 19.59, 0.35, 0.30, 12978, 89, 89
210512162.1, 4, 4.1103601, 0.0000072, 0.0000071, 2064.402990, 0.000059, 0.000058, 5.095, 0.024, 0.027, 100274, 98, 104
210512162.2, 4, 4.110407, 0.000031, 0.000010, 2062.305072, 0.000091, 0.000259, 5.0419, 0.0089, 0.0117, 90644, 2553, 94
210513446.1, 4, 2.2979877, 0.0000037, 0.0000037, 2062.420767, 0.000061, 0.000061, 2.241, 0.017, 0.012, 27693, 48, 48
210513446.2, 4, 2.2979817, 0.0000034, 0.0000033, 2063.569553, 0.000057, 0.000058, 2.243, 0.019, 0.014, 26254, 39, 38
210522228.1, 4, 10.8114200, 0.0000099, 0.0000098, 2063.894125, 0.000036, 0.000036, 6.5766, 0.0035, 0.0034, 121788, 50, 50
210530173.1, 4, , , , 2099.303870, 0.000016, 0.000016, 4.2492, 0.0097, 0.0130, 147643, 66, 65
210530173.2, 4, 37.687066, 0.000043, 0.000044, 2080.460090, 0.000018, 0.000018, 4.2413, 0.0082, 0.0117, 145359, 78, 81
210562330.1, 4, 42.7629802, 0.0000085, 0.0000084, 2071.044896, 0.000013, 0.000012, 3.019, 0.014, 0.018, 327356, 220, 94
210562330.2, 4, , , , 2092.426320, 0.000023, 0.000020, 3.107, 0.024, 0.038, 324340, 140, 160
210574135.1, 4, 1.858241, 0.000018, 0.000017, 2061.86247, 0.00014, 0.00014, 4.672, 0.064, 0.052, 301000, 1100, 1000
210574135.2, 4, 1.859404, 0.000023, 0.000025, 2062.78488, 0.00023, 0.00019, 4.631, 0.075, 0.062, 295100, 1900, 1700
210576234.1, 4, 15.973411, 0.000035, 0.000033, 2071.681846, 0.000065, 0.000070, 5.390, 0.023, 0.029, 30581, 24, 24
210576234.2, 4, 15.973380, 0.000034, 0.000033, 2062.151045, 0.000079, 0.000080, 4.044, 0.045, 0.036, 16965, 22, 22
210609071.1, 4, 2.4171583, 0.0000067, 0.0000068, 2062.40149, 0.00011, 0.00011, 1.208, 0.029, 0.033, 51750, 550, 420
210622523.1, 4, 3.614059, 0.000012, 0.000012, 2062.42217, 0.00014, 0.00014, 2.574, 0.050, 0.070, 332900, 2000, 2000
210622523.2, 4, 3.614026, 0.000047, 0.000047, 2064.22975, 0.00047, 0.00047, 2.568, 0.061, 0.067, 84700, 1200, 1200
210642322.1, 4, 4.339154, 0.000032, 0.000037, 2064.54315, 0.00023, 0.00022, 1.495, 0.050, 0.055, 334400, 6100, 9100
210642322.2, 4, 4.339146, 0.000068, 0.000063, 2062.37455, 0.00066, 0.00071, 1.162, 0.073, 0.102, 101400, 5300, 6700
210654881.1, 4, 12.1619238, 0.0000099, 0.0000097, 2064.015191, 0.000029, 0.000029, 5.812, 0.022, 0.024, 132593, 61, 62
210654881.2, 4, 12.161902, 0.000017, 0.000017, 2068.360570, 0.000051, 0.000049, 6.344, 0.026, 0.031, 72345, 52, 51
210668314.1, 4, 15.5762840, 0.0000071, 0.0000072, 2068.016051, 0.000017, 0.000017, 3.481, 0.017, 0.027, 196240, 190, 180
210668314.2, 4, 15.57624, 0.00014, 0.00014, 2074.67933, 0.00026, 0.00026, 5.180, 0.048, 0.062, 12366, 42, 41
210673168.1, 4, , , , 2123.06804, 0.00039, 0.00036, 5.28, 0.15, 0.23, 352800, 2600, 2100
210734262.1, 4, 9.637313, 0.000053, 0.000053, 2062.49055, 0.00023, 0.00023, 3.454, 0.088, 0.091, 277300, 2100, 1800
210734262.2, 4, 9.637604, 0.000080, 0.000080, 2067.05305, 0.00028, 0.00028, 3.450, 0.082, 0.089, 184500, 1000, 1000
210740200.1, 4, 6.7889906, 0.0000034, 0.0000037, 2064.748083, 0.000015, 0.000015, 4.944, 0.011, 0.014, 256119, 80, 70
210740200.2, 4, 6.7889737, 0.0000091, 0.0000089, 2068.142911, 0.000053, 0.000052, 4.943, 0.013, 0.014, 84544, 50, 51
210742688.1, 4, 11.407663, 0.000082, 0.000082, 2072.20850, 0.00025, 0.00024, 4.321, 0.068, 0.057, 13231, 79, 82
210742688.2, 4, 11.40754, 0.00013, 0.00013, 2067.10980, 0.00041, 0.00040, 4.938, 0.070, 0.056, 9752, 47, 47
210750052.1, 4, 4.621256, 0.000014, 0.000014, 2062.02559, 0.00012, 0.00012, 4.531, 0.057, 0.047, 22748, 38, 38
210750052.2, 4, 4.621172, 0.000036, 0.000035, 2064.57183, 0.00027, 0.00027, 4.166, 0.081, 0.077, 10214, 40, 40
210754505.1, 4, 1.741355, 0.000021, 0.000021, 2063.15049, 0.00042, 0.00042, 1.696, 0.048, 0.059, 2293, 32, 31
210754505.2, 4, 1.741365, 0.000023, 0.000023, 2062.27957, 0.00052, 0.00053, 1.682, 0.052, 0.065, 1693, 30, 29
210754756.1, 4, 0.7394927, 0.0000015, 0.0000015, 2062.466879, 0.000080, 0.000080, 1.840, 0.017, 0.013, 11610, 28, 28
210754756.2, 4, 0.7394943, 0.0000028, 0.0000029, 2062.09641, 0.00016, 0.00015, 1.999, 0.021, 0.017, 6076, 27, 26
210760314.1, 4, , , , 2081.15421, 0.00033, 0.00033, 8.95, 0.14, 0.16, 283000, 1300, 1300
210766835.1, 4, 24.78153, 0.00018, 0.00016, 2082.15357, 0.00026, 0.00032, 13.033, 0.066, 0.087, 108830, 120, 110
210766835.2, 4, 24.77952, 0.00031, 0.00029, 2070.77059, 0.00023, 0.00023, 11.899, 0.054, 0.063, 35389, 77, 76
210779706.1, 4, 31.478810, 0.000039, 0.000038, 2082.265674, 0.000024, 0.000024, 5.987, 0.013, 0.018, 219000, 14000, 10000
210780851.1, 4, 15.779873, 0.000033, 0.000033, 2065.381151, 0.000086, 0.000086, 6.1284, 0.0086, 0.0086, 17445, 24, 24
210780851.2, 4, 15.7829, 0.0020, 0.0020, 2073.5438, 0.0038, 0.0037, 6.01, 0.19, 0.31, 326, 13, 14
210784039.1, 4, 3.5129702, 0.0000027, 0.0000026, 2061.844936, 0.000031, 0.000033, 4.824, 0.013, 0.015, 54266, 26, 26
210784039.2, 4, 3.512983, 0.000021, 0.000020, 2063.69965, 0.00024, 0.00024, 4.793, 0.054, 0.054, 7431, 25, 25
210786891.1, 4, 1.717181, 0.000011, 0.000011, 2061.90003, 0.00017, 0.00016, 5.563, 0.045, 0.060, 309490, 930, 1090
210789323.1, 4, 29.126677, 0.000028, 0.000027, 2073.719754, 0.000037, 0.000037, 2.463, 0.016, 0.022, 74911, 89, 87
210793743.1, 4, 2.2719069, 0.0000021, 0.0000020, 2064.088833, 0.000027, 0.000028, 2.412, 0.011, 0.013, 224130, 210, 200
210793743.2, 4, 2.2718895, 0.0000018, 0.0000019, 2062.952857, 0.000034, 0.000033, 2.467, 0.018, 0.024, 207470, 180, 180
210821360.1, 4, 0.73365566, 0.00000040, 0.00000041, 2061.861460, 0.000024, 0.000024, 1.612, 0.032, 0.036, 445300, 2600, 2600
210822691.1, 4, 8.0746441, 0.0000023, 0.0000024, 2064.1602087, 0.0000098, 0.0000089, 6.0264, 0.0073, 0.0076, 294769, 96, 89
210822691.2, 4, 8.0746092, 0.0000033, 0.0000036, 2068.234898, 0.000012, 0.000011, 5.6859, 0.0032, 0.0033, 246072, 53, 54
210823406.1, 4, , , , 2090.35510, 0.00016, 0.00016, 6.05, 0.10, 0.12, 168750, 540, 530
210832801.1, 4, , , , 2078.152220, 0.000064, 0.000041, 7.286, 0.022, 0.025, 758000, 9900, 4200
210832801.2, 4, , , , 2106.2069384, 0.0000030, 0.0000030, 8.161, 0.039, 0.035, 581310, 340, 260
210837460.1, 4, 5.404212, 0.000049, 0.000021, 2063.85563, 0.00016, 0.00046, 3.416, 0.039, 0.041, 22803, 73, 73
210837460.2, 4, 5.404106, 0.000014, 0.000014, 2066.613081, 0.000096, 0.000096, 3.390, 0.044, 0.045, 14433, 28, 28
210857749.1, 4, , , , 2084.981939, 0.000031, 0.000031, 13.925, 0.022, 0.023, 179804, 62, 62
210865148.1, 4, 6.481618, 0.000077, 0.000078, 2064.83348, 0.00045, 0.00046, 7.98, 0.10, 0.11, 127550, 440, 440
210865148.2, 4, 6.481683, 0.000098, 0.000100, 2068.06520, 0.00054, 0.00053, 8.13, 0.13, 0.14, 116180, 540, 510
210879084.1, 4, 31.50585, 0.00013, 0.00013, 2074.345111, 0.000091, 0.000092, 10.737, 0.045, 0.050, 121690, 430, 340
210879084.2, 4, 31.50602, 0.00012, 0.00012, 2070.114384, 0.000079, 0.000080, 9.362, 0.037, 0.042, 122770, 130, 140
210903662.1, 4, 4.820539, 0.000018, 0.000018, 2065.83899, 0.00014, 0.00014, 2.031, 0.033, 0.039, 6256, 27, 26
210903662.2, 4, 4.820516, 0.000015, 0.000015, 2063.42883, 0.00012, 0.00012, 2.082, 0.037, 0.038, 5874, 23, 22
210941737.1, 4, 1.1543198, 0.0000022, 0.0000022, 2062.861122, 0.000075, 0.000076, 1.402, 0.030, 0.031, 119800, 580, 600
210958990.1, 4, 1.7023428, 0.0000015, 0.0000015, 2062.377370, 0.000036, 0.000036, 2.6139, 0.0056, 0.0064, 22715, 31, 30
210958990.2, 4, 1.702129, 0.000041, 0.000041, 2063.23295, 0.00093, 0.00093, 2.414, 0.066, 0.090, 662, 14, 14
210960936.1, 4, 1.4311072, 0.0000018, 0.0000019, 2062.247641, 0.000047, 0.000047, 4.052, 0.025, 0.018, 191290, 280, 260
210960936.2, 4, 1.4311160, 0.0000041, 0.0000040, 2062.96328, 0.00011, 0.00012, 3.862, 0.018, 0.022, 44560, 100, 100
210961385.1, 4, 2.8171889, 0.0000077, 0.0000081, 2062.973603, 0.000080, 0.000081, 2.432, 0.030, 0.024, 244180, 710, 670
210961385.2, 4, 2.817134, 0.000010, 0.000011, 2064.38537, 0.00017, 0.00015, 2.458, 0.044, 0.038, 164090, 1840, 990
211000135.1, 4, 1.8175230, 0.0000043, 0.0000042, 2062.436162, 0.000095, 0.000096, 4.111, 0.046, 0.042, 58868, 104, 100
211000135.2, 4, 1.817530, 0.000010, 0.000010, 2063.34524, 0.00023, 0.00023, 4.107, 0.063, 0.060, 23859, 78, 76
211009047.1, 4, 2.639890, 0.000017, 0.000017, 2062.29961, 0.00026, 0.00026, 2.013, 0.056, 0.053, 2595, 20, 20
211009047.2, 4, 2.639892, 0.000021, 0.000021, 2063.61911, 0.00032, 0.00032, 2.082, 0.064, 0.069, 2152, 20, 20
211012889.1, 4, 1.739225, 0.000012, 0.000013, 2062.81874, 0.00030, 0.00029, 1.528, 0.046, 0.051, 12460, 320, 230
211012889.2, 4, 1.739196, 0.000029, 0.000028, 2061.94932, 0.00072, 0.00073, 1.30, 0.12, 0.19, 5030, 180, 200
211015722.1, 4, 2.18384898, 0.00000102, 0.00000091, 2063.290982, 0.000016, 0.000017, 3.4271, 0.0072, 0.0088, 157120, 130, 120
211015722.2, 4, 2.1838539, 0.0000058, 0.0000057, 2062.19935, 0.00010, 0.00010, 3.297, 0.010, 0.011, 12754, 31, 32
211041532.1, 4, 17.383700, 0.000025, 0.000027, 2075.388769, 0.000056, 0.000051, 5.783, 0.036, 0.045, 48059, 38, 32
211041532.2, 4, 17.38359, 0.00017, 0.00018, 2070.66832, 0.00033, 0.00032, 5.400, 0.100, 0.092, 5254, 24, 22
211093684.1, 4, 7.050515, 0.000014, 0.000013, 2064.717930, 0.000069, 0.000068, 2.412, 0.030, 0.030, 52240, 230, 590
211093684.2, 4, 7.050272, 0.000075, 0.000073, 2068.24397, 0.00030, 0.00031, 2.281, 0.052, 0.067, 3960, 35, 33
211099781.1, 4, 7.563996, 0.000016, 0.000016, 2064.473396, 0.000084, 0.000084, 6.6744, 0.0081, 0.0082, 18989, 21, 21
211099781.2, 4, 7.56366, 0.00041, 0.00041, 2068.2631, 0.0019, 0.0019, 6.32, 0.26, 0.19, 647, 12, 12
211147178.1, 4, 5.7316081, 0.0000034, 0.0000034, 2063.851178, 0.000025, 0.000025, 7.7045, 0.0076, 0.0077, 105561, 28, 28
211147178.2, 4, 5.7316286, 0.0000061, 0.0000063, 2066.716485, 0.000039, 0.000040, 7.5417, 0.0030, 0.0031, 59270, 20, 21
211154046.1, 4, 50.238212, 0.000052, 0.000053, 2065.512311, 0.000038, 0.000037, 5.468, 0.018, 0.024, 137111, 81, 79
211309989.1, 5, 7.538107, 0.000020, 0.000020, 2145.66503, 0.00012, 0.00012, 3.638, 0.034, 0.045, 354500, 11600, 2500
211309989.2, 5, 7.538475, 0.000028, 0.000028, 2142.09534, 0.00019, 0.00020, 3.273, 0.017, 0.023, 357930, 870, 830
211324599.1, 5, 8.770178, 0.000027, 0.000027, 2147.43918, 0.00012, 0.00011, 2.250, 0.040, 0.045, 113200, 470, 440
211324599.2, 5, 8.770242, 0.000072, 0.000066, 2143.15385, 0.00033, 0.00033, 2.245, 0.056, 0.061, 55290, 490, 470
211371463.1, 5, 5.662866, 0.000018, 0.000019, 2141.74007, 0.00011, 0.00010, 7.0887, 0.0083, 0.0100, 112380, 190, 180
211371463.2, 5, 5.662638, 0.000012, 0.000013, 2144.572321, 0.000101, 0.000098, 7.057, 0.011, 0.011, 77569, 72, 77
211380136.1, 5, 1.7537269, 0.0000030, 0.0000029, 2140.447909, 0.000080, 0.000082, 3.860, 0.031, 0.031, 168720, 320, 350
211380136.2, 5, 1.7536932, 0.0000039, 0.0000039, 2141.325096, 0.000061, 0.000061, 3.802, 0.021, 0.024, 129770, 160, 170
211391083.1, 5, 39.239042, 0.000031, 0.000031, 2150.425833, 0.000022, 0.000022, 6.074, 0.018, 0.013, 432580, 830, 650
211394147.1, 5, 19.507181, 0.000070, 0.000071, 2147.12408, 0.00011, 0.00011, 6.031, 0.049, 0.059, 196300, 250, 240
211394147.2, 5, 19.50766, 0.00013, 0.00013, 2140.92416, 0.00024, 0.00024, 4.391, 0.071, 0.077, 46020, 180, 180
211396167.1, 5, 4.4496374, 0.0000045, 0.0000045, 2141.309593, 0.000059, 0.000062, 3.316, 0.010, 0.013, 235910, 280, 260
211396167.2, 5, 4.4496670, 0.0000052, 0.0000050, 2143.468802, 0.000046, 0.000047, 3.469, 0.022, 0.030, 187500, 210, 200
211409299.1, 5, 13.919006, 0.000011, 0.000011, 2149.647585, 0.000026, 0.000026, 5.6630, 0.0074, 0.0078, 122584, 42, 39
211409299.2, 5, 13.9196782, 0.0000077, 0.0000079, 2143.943478, 0.000026, 0.000022, 4.8017, 0.0093, 0.0085, 107540, 290, 100
211409713.1, 5, 3.0996278, 0.0000013, 0.0000013, 2141.095142, 0.000018, 0.000018, 4.054, 0.012, 0.013, 115647, 52, 54
211409713.2, 5, 3.099665, 0.000013, 0.000013, 2142.64477, 0.00017, 0.00017, 3.862, 0.013, 0.013, 6695, 20, 21
211417727.1, 5, 4.91171, 0.00011, 0.00011, 2140.1247, 0.0011, 0.0012, 3.056, 0.085, 0.098, 7430, 120, 110
211417727.2, 5, 4.91190, 0.00022, 0.00022, 2142.5769, 0.0016, 0.0016, 3.24, 0.12, 0.14, 2765, 78, 78
211421547.1, 5, 3.1507781, 0.0000020, 0.0000019, 2141.718331, 0.000027, 0.000027, 5.390, 0.015, 0.016, 152614, 45, 44
211421547.2, 5, 3.1507837, 0.0000022, 0.0000022, 2140.142905, 0.000030, 0.000031, 5.385, 0.015, 0.014, 116240, 47, 47
211430148.1, 5, 15.090674, 0.000021, 0.000019, 2145.277879, 0.000054, 0.000060, 4.478, 0.035, 0.044, 389570, 2370, 640
211430148.2, 5, 15.090639, 0.000050, 0.000051, 2150.46056, 0.00012, 0.00012, 9.957, 0.060, 0.092, 139110, 160, 160
211431013.1, 5, 6.204558, 0.000022, 0.000022, 2145.79526, 0.00015, 0.00015, 6.987, 0.038, 0.035, 169060, 290, 310
211431013.2, 5, 6.204184, 0.000020, 0.000019, 2142.69652, 0.00012, 0.00012, 6.890, 0.015, 0.016, 111070, 150, 150
211432946.1, 5, 3.3439624, 0.0000031, 0.0000032, 2141.374652, 0.000046, 0.000044, 2.231, 0.024, 0.027, 382100, 1300, 1600
211432946.2, 5, 3.3439576, 0.0000031, 0.0000031, 2139.702673, 0.000041, 0.000041, 2.181, 0.011, 0.013, 242920, 970, 1040
211462458.1, 5, 3.601969, 0.000022, 0.000022, 2141.38319, 0.00027, 0.00026, 4.848, 0.067, 0.066, 111120, 360, 350
211462458.2, 5, 3.601923, 0.000071, 0.000071, 2143.17780, 0.00080, 0.00079, 4.90, 0.12, 0.12, 34070, 300, 300
211479262.1, 5, 1.482609, 0.000017, 0.000016, 2140.52960, 0.00047, 0.00047, 18.627, 0.011, 0.011, 333080, 360, 360
211479262.2, 5, 1.4835468, 0.0000067, 0.0000069, 2139.76258, 0.00016, 0.00015, 6.265, 0.084, 0.091, 290790, 630, 620
211480475.1, 5, 0.5822420, 0.0000068, 0.0000069, 2140.06264, 0.00048, 0.00048, 3.017, 0.048, 0.045, 84790, 760, 770
211480475.2, 5, 0.5822508, 0.0000077, 0.0000077, 2139.76935, 0.00057, 0.00057, 2.652, 0.060, 0.055, 62920, 760, 770
211489484.1, 5, , , , 2192.61935, 0.00019, 0.00019, 4.578, 0.083, 0.095, 106720, 500, 500
211489484.2, 5, , , , 2208.60573, 0.00037, 0.00038, 5.05, 0.11, 0.12, 55140, 430, 430
211490542.1, 5, , , , 2183.813365, 0.000059, 0.000060, 9.280, 0.024, 0.032, 81139, 59, 59
211498244.1, 5, , , , 2154.545722, 0.000026, 0.000026, 6.868, 0.024, 0.029, 98796, 62, 59
211509975.1, 5, 36.224090, 0.000073, 0.000077, 2161.206207, 0.000049, 0.000048, 3.514, 0.034, 0.040, 359270, 480, 490
211518347.1, 5, 1.87127402, 0.00000087, 0.00000084, 2140.886271, 0.000016, 0.000016, 3.2874, 0.0066, 0.0085, 270590, 350, 300
211518347.2, 5, 1.8712470, 0.0000038, 0.0000039, 2139.951144, 0.000080, 0.000080, 3.256, 0.020, 0.026, 46364, 89, 90
211519965.1, 5, , , , 2144.652501, 0.000059, 0.000058, 14.657, 0.039, 0.054, 74601, 59, 60
211526186.1, 5, 0.4550993, 0.0000030, 0.0000031, 2140.12704, 0.00029, 0.00028, 3.380, 0.033, 0.030, 22020, 170, 170
211526186.2, 5, 0.455105, 0.000042, 0.000042, 2139.9020, 0.0038, 0.0038, 1.40, 0.22, 0.29, 16300, 2000, 2200
211563123.1, 5, 17.325546, 0.000016, 0.000030, 2145.393640, 0.000075, 0.000038, 9.147, 0.016, 0.016, 359400, 150, 160
211564796.1, 5, , , , 2197.169120, 0.000033, 0.000034, 4.03, 0.12, 0.19, 466270, 710, 710
211564796.2, 5, , , , 2160.628153, 0.000053, 0.000050, 2.964, 0.063, 0.069, 242190, 770, 610
211569350.1, 5, 1.6557576, 0.0000029, 0.0000029, 2140.702702, 0.000075, 0.000078, 3.912, 0.037, 0.031, 37587, 45, 44
211569350.2, 5, 1.655726, 0.000014, 0.000014, 2139.87615, 0.00037, 0.00037, 4.325, 0.102, 0.095, 8269, 41, 40
211569573.1, 5, 1.433506, 0.000010, 0.000010, 2139.73723, 0.00032, 0.00032, 1.405, 0.044, 0.053, 56330, 740, 730
211569573.2, 5, 1.433487, 0.000027, 0.000027, 2140.45431, 0.00080, 0.00079, 1.512, 0.071, 0.078, 22010, 610, 620
211573482.1, 5, 7.0703214, 0.0000056, 0.0000045, 2143.652799, 0.000024, 0.000027, 3.6256, 0.0091, 0.0164, 169240, 190, 210
211581700.1, 5, 2.582392, 0.000015, 0.000013, 2140.830967, 0.000100, 0.000098, 4.563, 0.048, 0.050, 218880, 770, 630
211581700.2, 5, 2.581726, 0.000018, 0.000018, 2142.12601, 0.00015, 0.00015, 4.608, 0.054, 0.048, 216100, 760, 680
211604668.1, 5, 0.5159775, 0.0000029, 0.0000029, 2139.69983, 0.00023, 0.00023, 2.173, 0.041, 0.034, 161300, 1100, 1000
211604668.2, 5, 1.0319728, 0.0000088, 0.0000089, 2139.69943, 0.00035, 0.00035, 2.189, 0.056, 0.050, 159600, 1600, 1600
211617231.1, 5, , , , 2165.8546, 0.0024, 0.0012, 14.88, 0.19, 0.15, 151630, 160, 170
211617231.2, 5, , , , 2196.92362, 0.00045, 0.00044, 14.626, 0.025, 0.026, 141660, 110, 120
211623903.1, 5, 1.6155992, 0.0000034, 0.0000034, 2139.864101, 0.000096, 0.000095, 1.736, 0.026, 0.020, 32063, 100, 100
211623903.2, 5, 1.6156049, 0.0000039, 0.0000038, 2140.671765, 0.000095, 0.000096, 1.740, 0.023, 0.018, 28104, 91, 92
211685048.1, 5, 1.538414, 0.000019, 0.000019, 2139.84987, 0.00050, 0.00052, 1.144, 0.042, 0.051, 9740, 220, 240
211685048.2, 5, 1.53797, 0.00014, 0.00012, 2140.6361, 0.0030, 0.0036, 1.19, 0.11, 0.12, 1170, 130, 160
211703878.1, 5, , , , 2146.34017, 0.00012, 0.00012, 5.247, 0.062, 0.075, 122590, 300, 300
211705654.1, 5, 5.066515, 0.000048, 0.000047, 2140.96362, 0.00037, 0.00038, 1.094, 0.085, 0.155, 2729, 63, 70
211705654.2, 5, 5.06632, 0.00012, 0.00012, 2143.49738, 0.00085, 0.00085, 1.507, 0.036, 0.040, 1032, 35, 42
211719484.1, 5, 0.7217970, 0.0000018, 0.0000018, 2140.354341, 0.000099, 0.000100, 1.873, 0.027, 0.022, 6655, 26, 26
211719484.2, 5, 0.7217931, 0.0000018, 0.0000018, 2139.99318, 0.00011, 0.00010, 1.897, 0.026, 0.021, 6047, 27, 27
211726283.1, 5, 2.785543, 0.000012, 0.000013, 2141.58688, 0.00014, 0.00014, 5.402, 0.026, 0.038, 153750, 350, 340
211726283.2, 5, 2.785501, 0.000023, 0.000021, 2140.19572, 0.00025, 0.00025, 5.388, 0.044, 0.057, 75600, 300, 300
211728689.1, 5, 8.952611, 0.000020, 0.000020, 2146.561911, 0.000087, 0.000087, 4.533, 0.041, 0.037, 101060, 240, 240
211728689.2, 5, 8.95276, 0.00010, 0.00010, 2140.98790, 0.00048, 0.00048, 2.470, 0.044, 0.040, 8283, 98, 104
211732801.1, 5, 2.1395, 0.0011, 0.0014, 2141.376, 0.012, 0.011, 10.12, 0.61, 0.69, 89.8, 7.5, 7.7
211744153.1, 5, 4.612088, 0.000061, 0.000060, 2144.24486, 0.00051, 0.00051, 2.717, 0.090, 0.094, 7241, 80, 79
211744153.2, 5, 4.61233, 0.00025, 0.00023, 2141.9378, 0.0020, 0.0020, 2.38, 0.21, 0.23, 2351, 83, 87
211770390.1, 5, 7.5801902, 0.0000089, 0.0000091, 2140.581269, 0.000038, 0.000038, 8.039, 0.018, 0.019, 84100, 35, 36
211770390.2, 5, 7.580295, 0.000010, 0.000010, 2144.371164, 0.000054, 0.000054, 8.047, 0.023, 0.025, 54830, 25, 25
211770578.1, 5, 40.428862, 0.000089, 0.000339, 2148.290418, 0.000147, 0.000036, 6.646, 0.055, 0.051, 244054, 73, 72
211770578.2, 5, 40.43286, 0.00014, 0.00014, 2170.66131, 0.00010, 0.00010, 8.124, 0.094, 0.096, 61683, 62, 61
211770867.1, 5, 27.693591, 0.000091, 0.000092, 2147.87127, 0.00012, 0.00012, 7.636, 0.014, 0.015, 21632, 34, 34
211770867.2, 5, 27.6938, 0.0054, 0.0054, 2158.9404, 0.0037, 0.0045, 8.41, 0.37, 0.54, 628, 21, 22
211772227.1, 5, 34.95670, 0.00056, 0.00057, 2147.59177, 0.00040, 0.00040, 2.148, 0.081, 0.090, 9510, 190, 140
211772227.2, 5, 34.8853, 0.0014, 0.0014, 2157.30887, 0.00096, 0.00096, 4.19, 0.12, 0.14, 6175, 101, 100
211797674.1, 5, 2.6458428, 0.0000038, 0.0000131, 2141.079478, 0.000118, 0.000050, 1.756, 0.031, 0.040, 164250, 430, 610
211797674.2, 5, 2.6460326, 0.0000021, 0.0000021, 2139.755865, 0.000040, 0.000040, 1.793, 0.038, 0.054, 140180, 420, 2010
211799258.1, 5, 19.53404, 0.00011, 0.00012, 2153.14622, 0.00021, 0.00020, 1.424, 0.040, 0.045, 85000, 2000, 1300
211800191.1, 5, 2.212378, 0.000017, 0.000017, 2140.74911, 0.00031, 0.00031, 1.321, 0.045, 0.051, 1574, 36, 36
211800191.2, 5, 2.212346, 0.000031, 0.000035, 2141.84460, 0.00044, 0.00043, 0.496, 0.027, 0.019, 1069, 60, 82
211805860.1, 5, 4.1420364, 0.0000055, 0.0000194, 2142.723094, 0.000054, 0.000037, 3.524, 0.020, 0.017, 265870, 160, 190
211805860.2, 5, 4.1420506, 0.0000024, 0.0000023, 2140.650968, 0.000020, 0.000020, 3.502, 0.016, 0.024, 220450, 150, 140
211807843.1, 5, 6.7642037, 0.0000029, 0.0000026, 2145.9936614, 0.0000076, 0.0000075, 6.6532, 0.0059, 0.0066, 398800, 6300, 7400
211807843.2, 5, 6.7641440, 0.0000015, 0.0000017, 2142.6141667, 0.0000077, 0.0000073, 6.6418, 0.0057, 0.0060, 382234, 40, 38
211812160.1, 5, 2.1702158, 0.0000043, 0.0000043, 2141.030013, 0.000082, 0.000081, 2.682, 0.024, 0.018, 15190, 27, 27
211812160.2, 5, 2.1702060, 0.0000079, 0.0000080, 2139.94528, 0.00015, 0.00015, 2.678, 0.039, 0.031, 8202, 26, 26
211814733.1, 5, 14.70905, 0.00014, 0.00014, 2145.89166, 0.00033, 0.00034, 3.292, 0.077, 0.078, 5918, 39, 39
211814733.2, 5, 14.70834, 0.00058, 0.00055, 2153.2452, 0.0013, 0.0013, 3.29, 0.12, 0.13, 1868, 56, 60
211817572.1, 5, 2.2597933, 0.0000042, 0.0000042, 2140.015020, 0.000077, 0.000078, 1.414, 0.029, 0.028, 5645, 29, 29
211817572.2, 5, 2.259799, 0.000053, 0.000052, 2141.14588, 0.00098, 0.00100, 1.29, 0.13, 0.20, 473, 22, 22
211820126.1, 5, 4.7551857, 0.0000027, 0.0000027, 2141.023193, 0.000021, 0.000021, 7.5157, 0.0045, 0.0046, 143462, 66, 56
211820126.2, 5, 4.7551790, 0.0000023, 0.0000024, 2143.448772, 0.000019, 0.000019, 8.1385, 0.0046, 0.0049, 130873, 58, 65
211822953.1, 5, 1.5493824, 0.0000037, 0.0000036, 2139.875751, 0.000095, 0.000095, 1.610, 0.025, 0.025, 81730, 800, 860
211822953.2, 5, 1.549399, 0.000024, 0.000024, 2140.64982, 0.00066, 0.00067, 1.60, 0.12, 0.15, 15360, 410, 470
211834405.1, 5, 10.5422971, 0.0000033, 0.0000033, 2142.431230, 0.000012, 0.000012, 5.8585, 0.0060, 0.0070, 413100, 14300, 8800
211834405.2, 5, 10.5423180, 0.0000040, 0.0000040, 2147.549368, 0.000014, 0.000014, 6.596, 0.016, 0.016, 281010, 600, 630
211885185.1, 5, 8.7946776, 0.0000049, 0.0000057, 2141.691369, 0.000013, 0.000013, 7.223, 0.013, 0.014, 319450, 100, 160
211885185.2, 5, 8.7946678, 0.0000055, 0.0000046, 2146.121096, 0.000020, 0.000022, 7.2689, 0.0102, 0.0095, 233780, 210, 130
211894612.1, 5, , , , 2182.922862, 0.000083, 0.000080, 8.488, 0.036, 0.041, 44285, 47, 47
211902535.1, 5, 9.8115929, 0.0000059, 0.0000058, 2142.847020, 0.000026, 0.000029, 8.480, 0.011, 0.011, 162271, 56, 56
211902535.2, 5, 9.811664, 0.000019, 0.000019, 2146.597534, 0.000078, 0.000076, 8.931, 0.017, 0.021, 60183, 30, 30
211910237.1, 5, 2.2179996, 0.0000063, 0.0000064, 2140.41023, 0.00010, 0.00010, 2.241, 0.031, 0.031, 44570, 130, 130
211910237.2, 5, 2.2179543, 0.0000067, 0.0000067, 2141.52198, 0.00011, 0.00011, 2.252, 0.033, 0.035, 35230, 160, 140
211936444.1, 5, 4.9291168, 0.0000038, 0.0000039, 2143.571457, 0.000035, 0.000034, 3.871, 0.020, 0.022, 69814, 52, 51
211936444.2, 5, 4.9291150, 0.0000041, 0.0000040, 2141.106870, 0.000033, 0.000036, 3.8285, 0.0096, 0.0129, 61674, 39, 39
211942779.1, 5, 1.749914, 0.000033, 0.000035, 2141.02832, 0.00077, 0.00077, 1.489, 0.068, 0.075, 10390, 310, 300
211942779.2, 5, 1.750098, 0.000082, 0.000084, 2140.1512, 0.0023, 0.0022, 1.15, 0.13, 0.18, 4110, 450, 550
211946007.1, 5, 1.9828032, 0.0000051, 0.0000052, 2141.14457, 0.00011, 0.00011, 1.231, 0.029, 0.031, 145600, 2000, 1800
211953866.1, 5, 1.7889290, 0.0000012, 0.0000012, 2141.008149, 0.000028, 0.000029, 2.045, 0.023, 0.023, 365390, 740, 680
211953866.2, 5, 1.7889388, 0.0000014, 0.0000014, 2140.113404, 0.000033, 0.000033, 2.014, 0.019, 0.025, 276760, 630, 600
211972086.1, 5, 6.015744, 0.000011, 0.000011, 2142.888366, 0.000069, 0.000068, 2.272, 0.032, 0.036, 298630, 880, 840
211972086.2, 5, 6.015732, 0.000012, 0.000012, 2139.875881, 0.000088, 0.000087, 2.238, 0.031, 0.032, 206530, 570, 540
211995462.1, 5, , , , 2203.280236, 0.000049, 0.000045, 12.012, 0.050, 0.063, 249620, 680, 220
211997641.1, 5, 3.4890875, 0.0000023, 0.0000021, 2140.506871, 0.000034, 0.000035, 5.734, 0.022, 0.022, 296151, 81, 75
211997641.2, 5, 3.4890752, 0.0000016, 0.0000016, 2142.251595, 0.000020, 0.000020, 5.693, 0.015, 0.016, 278780, 190, 190
211999656.1, 5, 1.94835297, 0.00000043, 0.00000047, 2140.5237102, 0.0000077, 0.0000075, 3.2078, 0.0069, 0.0066, 130622, 29, 27
211999656.2, 5, 1.94834775, 0.00000059, 0.00000061, 2141.497923, 0.000011, 0.000012, 3.2005, 0.0035, 0.0050, 125066, 68, 65
212002525.1, 5, 11.615509, 0.000092, 0.000101, 2141.79306, 0.00045, 0.00038, 2.218, 0.050, 0.061, 151200, 1800, 1800
212002525.2, 5, 11.615267, 0.000085, 0.000084, 2147.61527, 0.00025, 0.00025, 2.131, 0.052, 0.061, 133200, 1600, 1400
212009702.1, 5, 0.9238667, 0.0000011, 0.0000011, 2140.173474, 0.000053, 0.000052, 4.157, 0.044, 0.037, 396840, 640, 580
212009702.2, 5, 0.9238641, 0.0000016, 0.0000016, 2139.711666, 0.000075, 0.000076, 4.065, 0.055, 0.064, 278640, 440, 430
212010289.1, 5, 7.9502394, 0.0000063, 0.0000067, 2144.437518, 0.000038, 0.000029, 4.033, 0.012, 0.018, 562700, 6500, 9700
212010289.2, 5, 7.9502919, 0.0000083, 0.0000084, 2140.304388, 0.000050, 0.000047, 4.251, 0.011, 0.012, 265600, 1290, 770
212012387.1, 5, 6.4884955, 0.0000038, 0.0000033, 2143.523004, 0.000015, 0.000018, 3.858, 0.013, 0.025, 474110, 940, 1000
212012387.2, 5, 6.4885440, 0.0000031, 0.0000028, 2140.251168, 0.000018, 0.000020, 3.9772, 0.0069, 0.0089, 356040, 890, 1070
212018340.1, 5, 2.9564079, 0.0000048, 0.0000028, 2141.042514, 0.000047, 0.000080, 3.466, 0.018, 0.032, 241360, 190, 170
212018340.2, 5, 2.9563808, 0.0000025, 0.0000024, 2142.520915, 0.000026, 0.000029, 3.4402, 0.0097, 0.0104, 202060, 110, 110
212019055.1, 5, 0.8214380, 0.0000035, 0.0000036, 2139.99551, 0.00023, 0.00023, 2.642, 0.032, 0.037, 169220, 690, 710
212019055.2, 5, 0.8214222, 0.0000036, 0.0000037, 2140.40722, 0.00024, 0.00023, 2.641, 0.033, 0.037, 148350, 540, 550
212020442.1, 5, 7.778618, 0.000217, 0.000053, 2143.81852, 0.00028, 0.00134, 2.603, 0.041, 0.038, 61750, 520, 420
212020442.2, 5, 7.778130, 0.000050, 0.000065, 2139.88194, 0.00046, 0.00033, 2.586, 0.051, 0.051, 46730, 220, 200
212029934.1, 5, 1.2495047, 0.0000032, 0.0000031, 2140.61335, 0.00011, 0.00011, 1.727, 0.043, 0.048, 31900, 150, 140
212029934.2, 5, 1.2495228, 0.0000039, 0.0000039, 2139.98818, 0.00014, 0.00014, 1.742, 0.049, 0.047, 24710, 130, 120
212037403.1, 5, 3.4082073, 0.0000030, 0.0000031, 2140.735239, 0.000036, 0.000043, 3.227, 0.016, 0.021, 208640, 3800, 310
212037403.2, 5, 3.408174, 0.000014, 0.000014, 2142.43996, 0.00016, 0.00016, 3.133, 0.055, 0.055, 18816, 100, 90
212069706.1, 5, 0.2738352, 0.0000020, 0.0000019, 2139.64844, 0.00029, 0.00031, 0.767, 0.032, 0.035, 2843, 78, 83
212069706.2, 5, 0.2738364, 0.0000024, 0.0000023, 2139.78521, 0.00036, 0.00036, 0.822, 0.035, 0.038, 2240, 66, 67
212082682.1, 5, 3.7974804, 0.0000076, 0.0000073, 2142.649312, 0.000079, 0.000079, 2.820, 0.032, 0.035, 121180, 380, 370
212082682.2, 5, 3.797546, 0.000032, 0.000032, 2140.75081, 0.00037, 0.00036, 2.740, 0.059, 0.064, 11670, 130, 140
212083250.1, 5, 1.037601, 0.000027, 0.000027, 2140.3862, 0.0010, 0.0011, 4.849, 0.092, 0.084, 52000, 1200, 1200
212083250.2, 5, 1.037332, 0.000075, 0.000074, 2139.8833, 0.0037, 0.0038, 6.29, 0.20, 0.19, 20370, 660, 670
212085740.1, 5, 4.8455156, 0.0000036, 0.0000037, 2141.587440, 0.000030, 0.000031, 3.293, 0.015, 0.015, 96005, 65, 64
212085740.2, 5, 4.845573, 0.000050, 0.000050, 2144.03796, 0.00041, 0.00041, 3.268, 0.069, 0.079, 5813, 63, 55
212096658.1, 5, 2.9328177, 0.0000200, 0.0000029, 2140.539695, 0.000040, 0.000304, 2.447, 0.015, 0.022, 185920, 310, 220
212096658.2, 5, 2.9329795, 0.0000020, 0.0000014, 2142.027541, 0.000087, 0.000023, 2.760, 0.016, 0.024, 185112, 841, 82
212109135.1, 5, , , , 2198.1281159, 0.0000093, 0.0000091, 8.492, 0.017, 0.018, 347276, 71, 70
212110007.1, 5, 16.709436, 0.000056, 0.000055, 2144.68458, 0.00014, 0.00013, 3.298, 0.043, 0.042, 44580, 140, 130
212110007.2, 5, 16.7080, 0.0013, 0.0013, 2152.0045, 0.0025, 0.0025, 2.96, 0.37, 0.27, 2860, 140, 140
212122623.1, 5, 1.3132580, 0.0000012, 0.0000012, 2139.919085, 0.000040, 0.000041, 2.010, 0.016, 0.017, 65300, 170, 180
212122623.2, 5, 1.313231, 0.000018, 0.000018, 2140.57709, 0.00059, 0.00058, 2.074, 0.079, 0.063, 4257, 71, 75
212137767.1, 5, 15.178605, 0.000040, 0.000041, 2148.248367, 0.000101, 0.000097, 11.5813, 0.0071, 0.0076, 69691, 45, 46
212137767.2, 5, 15.178245, 0.000060, 0.000073, 2141.60318, 0.00023, 0.00017, 12.072, 0.015, 0.021, 75060, 100, 100
212152922.1, 5, 4.878370, 0.000013, 0.000013, 2144.189481, 0.000098, 0.000101, 2.486, 0.033, 0.037, 9166, 27, 26
212152922.2, 5, 4.878379, 0.000056, 0.000056, 2141.78938, 0.00047, 0.00047, 2.169, 0.068, 0.072, 1867, 27, 26
212155299.1, 5, 0.90171395, 0.00000073, 0.00000072, 2139.710443, 0.000035, 0.000035, 2.574, 0.022, 0.016, 300540, 620, 610
212155299.2, 5, 0.9017286, 0.0000072, 0.0000072, 2140.16108, 0.00035, 0.00034, 3.015, 0.078, 0.071, 32350, 240, 230
212157058.1, 5, 40.7897, 0.0052, 0.0109, 2143.5495, 0.0015, 0.0015, 3.66, 0.19, 0.22, 2731, 105, 97
212157058.2, 5, 40.8038, 0.0042, 0.0040, 2163.9256, 0.0034, 0.0037, 4.88, 0.25, 0.27, 1249, 62, 61
212280209.1, 6, 4.164046, 0.000016, 0.000015, 2218.11949, 0.00017, 0.00018, 2.148, 0.053, 0.057, 82810, 460, 450
212280209.2, 6, 4.164085, 0.000017, 0.000018, 2220.20102, 0.00018, 0.00018, 2.116, 0.046, 0.052, 63030, 340, 340
212290847.1, 6, 8.3949320, 0.0000071, 0.0000065, 2222.298239, 0.000032, 0.000033, 6.4920, 0.0086, 0.0117, 168200, 74, 79
212290847.2, 6, 8.3949256, 0.0000065, 0.0000072, 2218.156031, 0.000033, 0.000031, 6.5484, 0.0080, 0.0101, 162243, 53, 51
212295183.1, 6, 5.534617, 0.000013, 0.000012, 2217.91804, 0.00011, 0.00013, 2.389, 0.030, 0.031, 444300, 4800, 4100
212295183.2, 6, 5.534644, 0.000016, 0.000016, 2220.89218, 0.00013, 0.00013, 2.916, 0.025, 0.039, 248900, 1200, 1400
212302722.1, 6, 0.7837802, 0.0000030, 0.0000030, 2218.12391, 0.00019, 0.00019, 4.423, 0.034, 0.026, 225840, 500, 500
212306901.1, 6, 5.958949, 0.000067, 0.000051, 2219.65729, 0.00037, 0.00043, 1.448, 0.039, 0.049, 356200, 5500, 4700
212306901.2, 6, 5.958925, 0.000035, 0.000037, 2222.68870, 0.00038, 0.00033, 2.150, 0.064, 0.074, 274800, 5500, 5400
212310740.1, 6, 3.5998164, 0.0000027, 0.0000031, 2218.582053, 0.000037, 0.000034, 2.7992, 0.0070, 0.0087, 59245, 77, 72
212310740.2, 6, 3.599684, 0.000037, 0.000039, 2220.39676, 0.00044, 0.00043, 2.842, 0.054, 0.069, 1808, 22, 24
212311834.1, 6, 17.788546, 0.000063, 0.000068, 2233.41021, 0.00019, 0.00013, 2.905, 0.039, 0.043, 114160, 290, 290
212327309.1, 6, 6.7171911, 0.0000052, 0.0000057, 2224.180659, 0.000033, 0.000031, 3.989, 0.022, 0.033, 358170, 350, 360
212327309.2, 6, 6.717197, 0.000015, 0.000015, 2220.55740, 0.00011, 0.00011, 3.895, 0.026, 0.037, 100950, 140, 140
212332380.1, 6, , , , 2282.8799, 0.0071, 0.0097, 11.88, 0.49, 0.36, 220740, 340, 280
212334671.1, 6, 15.459253, 0.000067, 0.000069, 2230.29718, 0.00017, 0.00017, 6.355, 0.051, 0.067, 77230, 220, 180
212334671.2, 6, 15.45921, 0.00014, 0.00014, 2225.72772, 0.00036, 0.00036, 6.210, 0.040, 0.056, 51190, 380, 500
212339438.1, 6, 2.7044449, 0.0000030, 0.0000030, 2219.552515, 0.000049, 0.000049, 4.687, 0.019, 0.029, 74037, 100, 97
212339438.2, 6, 2.7044555, 0.0000083, 0.0000082, 2218.20024, 0.00014, 0.00014, 4.446, 0.012, 0.012, 13822, 31, 31
212343520.1, 6, , , , 2284.019643, 0.000091, 0.000090, 6.106, 0.067, 0.066, 72430, 740, 540
212343520.2, 6, , , , 2296.08787, 0.00064, 0.00064, 10.38, 0.21, 0.23, 16430, 120, 120
212349750.1, 6, 2.8686780, 0.0000027, 0.0000027, 2218.336901, 0.000045, 0.000048, 5.905, 0.011, 0.014, 279380, 180, 240
212349750.2, 6, 2.8686801, 0.0000032, 0.0000032, 2219.771592, 0.000053, 0.000053, 5.8569, 0.0068, 0.0078, 170250, 150, 150
212358105.1, 6, 1.5247051, 0.0000057, 0.0000058, 2218.57268, 0.00017, 0.00017, 4.095, 0.055, 0.052, 181360, 530, 500
212358105.2, 6, 1.524716, 0.000019, 0.000019, 2217.81021, 0.00053, 0.00054, 4.991, 0.078, 0.067, 63540, 400, 390
212362957.1, 6, 12.517087, 0.000019, 0.000019, 2217.902888, 0.000092, 0.000085, 5.044, 0.036, 0.045, 145540, 160, 160
212362957.2, 6, 12.516861, 0.000082, 0.000082, 2222.45360, 0.00026, 0.00026, 5.921, 0.046, 0.057, 39540, 140, 160
212364002.1, 6, 5.696293, 0.000058, 0.000055, 2218.85476, 0.00045, 0.00049, 4.735, 0.048, 0.068, 38150, 310, 270
212364002.2, 6, 5.69624, 0.00030, 0.00029, 2221.7084, 0.0022, 0.0022, 4.66, 0.18, 0.21, 4630, 110, 110
212370052.1, 6, 7.7741581, 0.0000057, 0.0000053, 2223.096261, 0.000037, 0.000040, 7.028, 0.026, 0.027, 363250, 130, 130
212370052.2, 6, 7.7741915, 0.0000063, 0.0000064, 2219.203170, 0.000038, 0.000040, 6.995, 0.017, 0.014, 275000, 150, 190
212397056.1, 6, 38.74904, 0.00015, 0.00016, 2223.37359, 0.00011, 0.00011, 10.197, 0.042, 0.050, 87670, 100, 110
212421319.1, 6, 11.04157, 0.00058, 0.00058, 2227.1980, 0.0022, 0.0021, 8.59, 0.18, 0.21, 26770, 740, 830
212421319.2, 6, 11.04024, 0.00056, 0.00056, 2221.6174, 0.0020, 0.0020, 8.47, 0.21, 0.25, 22510, 370, 360
212426112.1, 6, 1.5302161, 0.0000022, 0.0000023, 2218.912184, 0.000062, 0.000062, 2.009, 0.023, 0.022, 35886, 84, 82
212426112.2, 6, 1.5302034, 0.0000049, 0.0000048, 2218.14908, 0.00013, 0.00013, 1.970, 0.038, 0.043, 13423, 66, 68
212428509.1, 6, 5.335931, 0.000013, 0.000013, 2219.83266, 0.00010, 0.00011, 3.218, 0.044, 0.037, 11713, 24, 24
212428509.2, 6, 5.335923, 0.000017, 0.000017, 2222.50667, 0.00013, 0.00013, 3.184, 0.046, 0.038, 10356, 24, 24
212432524.1, 6, 4.944480, 0.000022, 0.000021, 2219.49988, 0.00020, 0.00021, 8.7838, 0.0068, 0.0070, 224100, 210, 220
212432524.2, 6, 4.944590, 0.000044, 0.000043, 2221.97344, 0.00040, 0.00041, 8.671, 0.027, 0.032, 99350, 540, 490
212453473.1, 6, 5.5122699, 0.0000046, 0.0000047, 2222.841520, 0.000032, 0.000032, 3.9110, 0.0091, 0.0128, 406730, 260, 250
212453473.2, 6, 5.5121708, 0.0000036, 0.0000035, 2220.086876, 0.000027, 0.000026, 3.948, 0.017, 0.026, 335530, 220, 210
212456583.1, 6, 5.7549083, 0.0000032, 0.0000029, 2218.232124, 0.000022, 0.000025, 4.428, 0.016, 0.016, 277260, 110, 110
212456583.2, 6, 5.7548643, 0.0000033, 0.0000033, 2221.117905, 0.000028, 0.000029, 4.511, 0.011, 0.017, 154020, 130, 170
212469831.1, 6, 5.075374, 0.000035, 0.000035, 2221.19029, 0.00028, 0.00028, 2.395, 0.051, 0.042, 6903, 47, 45
212469831.2, 6, 5.075390, 0.000036, 0.000036, 2218.29731, 0.00032, 0.00032, 2.626, 0.064, 0.059, 6543, 47, 45
212481328.1, 6, 3.4172309, 0.0000033, 0.0000033, 2219.316557, 0.000044, 0.000043, 2.813, 0.012, 0.015, 44532, 43, 41
212481328.2, 6, 3.417257, 0.000017, 0.000017, 2217.60763, 0.00021, 0.00021, 2.853, 0.049, 0.050, 7586, 35, 35
212499716.1, 6, 0.4373843, 0.0000023, 0.0000023, 2217.81357, 0.00023, 0.00024, 1.268, 0.044, 0.045, 2707, 32, 32
212499716.2, 6, 0.4374402, 0.0000093, 0.0000092, 2217.60018, 0.00096, 0.00096, 5.351, 0.086, 0.079, 1171, 12, 12
212504385.1, 6, 0.8268852, 0.0000024, 0.0000024, 2218.24611, 0.00014, 0.00014, 3.440, 0.041, 0.033, 161620, 520, 470
212504385.2, 6, 0.8268845, 0.0000089, 0.0000089, 2217.83269, 0.00050, 0.00050, 5.488, 0.051, 0.048, 81510, 460, 450
212504617.1, 6, 39.26137, 0.00018, 0.00018, 2240.62678, 0.00013, 0.00013, 7.071, 0.016, 0.017, 34617, 68, 69
212504617.2, 6, 39.2585, 0.0042, 0.0044, 2249.4013, 0.0030, 0.0031, 10.85, 0.27, 0.32, 1222, 30, 31
212508560.1, 6, 1.4608827, 0.0000040, 0.0000046, 2218.734397, 0.000103, 0.000094, 1.525, 0.038, 0.042, 115180, 840, 750
212508560.2, 6, 1.4608861, 0.0000043, 0.0000042, 2218.00377, 0.00013, 0.00013, 1.410, 0.034, 0.039, 60920, 390, 390
212535959.1, 6, 17.733176, 0.000030, 0.000031, 2232.777362, 0.000052, 0.000052, 7.479, 0.025, 0.027, 129145, 84, 84
212535959.2, 6, 17.73320, 0.00013, 0.00013, 2224.84264, 0.00032, 0.00032, 8.695, 0.025, 0.026, 15357, 42, 44
212536771.1, 6, 2.7840819, 0.0000032, 0.0000034, 2217.798470, 0.000050, 0.000047, 3.9094, 0.0058, 0.0076, 213180, 120, 110
212536771.2, 6, 2.7840613, 0.0000045, 0.0000044, 2219.190983, 0.000086, 0.000089, 3.910, 0.011, 0.014, 96951, 84, 83
212537106.1, 6, 9.2621429, 0.0000130, 0.0000089, 2218.113542, 0.000038, 0.000067, 7.199, 0.015, 0.020, 188120, 870, 120
212537106.2, 6, 9.262061, 0.000011, 0.000012, 2222.745133, 0.000046, 0.000046, 7.0881, 0.0073, 0.0074, 74244, 41, 41
212541386.1, 6, 3.6303584, 0.0000104, 0.0000062, 2219.700777, 0.000079, 0.000084, 2.468, 0.023, 0.032, 88080, 260, 300
212541386.2, 6, 3.630336, 0.000022, 0.000022, 2217.88533, 0.00027, 0.00028, 2.430, 0.025, 0.030, 9328, 86, 90
212545602.1, 6, 1.7567349, 0.0000019, 0.0000018, 2217.920431, 0.000028, 0.000029, 5.940, 0.014, 0.021, 651100, 810, 1090
212545602.2, 6, 1.7567275, 0.0000066, 0.0000067, 2218.80003, 0.00017, 0.00017, 6.287, 0.032, 0.023, 99750, 210, 210
212549089.1, 6, , , , 2245.030394, 0.000085, 0.000085, 14.262, 0.082, 0.085, 53439, 40, 40
212554009.1, 6, , , , 2295.25273, 0.00014, 0.00014, 25.956, 0.062, 0.068, 140630, 120, 120
212559866.1, 6, 19.701925, 0.000015, 0.000015, 2229.197476, 0.000028, 0.000028, 9.748, 0.018, 0.018, 120036, 28, 26
212559866.2, 6, 19.701941, 0.000013, 0.000013, 2218.603752, 0.000024, 0.000024, 9.474, 0.016, 0.020, 127154, 28, 29
212570977.1, 6, 8.853067, 0.000032, 0.000032, 2223.89356, 0.00014, 0.00014, 4.179, 0.010, 0.013, 27191, 110, 99
212570977.2, 6, 8.8561, 0.0018, 0.0039, 2220.1825, 0.0091, 0.0065, 4.32, 0.41, 1.40, 401, 33, 34
212579164.1, 6, 36.311620, 0.000035, 0.000031, 2220.397445, 0.000048, 0.000074, 3.563, 0.051, 0.031, 210430, 400, 370
212579164.2, 6, 36.311159, 0.000055, 0.000055, 2238.553486, 0.000026, 0.000026, 3.462, 0.024, 0.031, 203310, 410, 460
212580081.1, 6, 1.4918809, 0.0000031, 0.0000032, 2218.157876, 0.000090, 0.000090, 2.233, 0.031, 0.036, 406100, 5600, 4700
212586717.1, 6, 8.591669, 0.000024, 0.000024, 2223.76439, 0.00011, 0.00012, 2.748, 0.038, 0.043, 22317, 70, 64
212586717.2, 6, 8.591618, 0.000037, 0.000038, 2219.43521, 0.00018, 0.00018, 2.589, 0.029, 0.040, 17035, 93, 84
212588757.1, 6, 6.751863, 0.000024, 0.000025, 2218.90208, 0.00016, 0.00016, 3.061, 0.039, 0.042, 37500, 120, 120
212588757.2, 6, 6.751875, 0.000092, 0.000093, 2222.27859, 0.00054, 0.00054, 3.104, 0.088, 0.102, 8651, 89, 88
212606118.1, 6, 12.24381, 0.00018, 0.00018, 2224.56435, 0.00056, 0.00055, 2.871, 0.091, 0.100, 275500, 3900, 4000
212606118.2, 6, 12.24410, 0.00010, 0.00011, 2218.20529, 0.00036, 0.00033, 2.602, 0.050, 0.076, 631000, 20000, 18000
212613128.1, 6, 0.7592040, 0.0000031, 0.0000028, 2218.27273, 0.00011, 0.00012, 1.861, 0.031, 0.036, 302800, 1800, 1700
212613128.2, 6, 0.7591819, 0.0000026, 0.0000027, 2217.89408, 0.00014, 0.00014, 1.991, 0.040, 0.036, 192400, 1300, 1100
212615080.1, 6, 7.3757273, 0.0000090, 0.0000098, 2223.393351, 0.000060, 0.000054, 3.570, 0.015, 0.027, 197190, 260, 250
212615080.2, 6, 7.375657, 0.000033, 0.000035, 2219.57322, 0.00019, 0.00019, 3.503, 0.020, 0.022, 21230, 110, 110
212617879.1, 6, 4.4216068, 0.0000016, 0.0000016, 2218.143844, 0.000017, 0.000015, 4.589, 0.013, 0.013, 246810, 120, 110
212617879.2, 6, 4.4215824, 0.0000020, 0.0000020, 2220.354614, 0.000019, 0.000019, 4.5641, 0.0048, 0.0067, 187336, 76, 72
212627712.1, 6, 19.913145, 0.000023, 0.000022, 2230.387436, 0.000043, 0.000042, 3.477, 0.022, 0.035, 66466, 59, 58
212627712.2, 6, 19.9094, 0.0022, 0.0024, 2225.1111, 0.0050, 0.0045, 1.86, 0.23, 0.39, 557, 56, 58
212628098.1, 6, 8.704849, 0.000030, 0.000024, 2218.995763, 0.000091, 0.000085, 1.850, 0.029, 0.030, 59840, 230, 230
212628098.2, 6, 8.704748, 0.000019, 0.000020, 2223.348503, 0.000094, 0.000073, 1.765, 0.013, 0.017, 55560, 280, 330
212633681.1, 6, 8.8383835, 0.0000079, 0.0000077, 2223.375032, 0.000036, 0.000033, 5.632, 0.026, 0.034, 447660, 220, 220
212633681.2, 6, 8.8383144, 0.0000092, 0.0000095, 2218.930776, 0.000044, 0.000041, 6.040, 0.018, 0.025, 252850, 250, 240
212645173.1, 6, 6.9789620, 0.0000060, 0.0000050, 2222.448755, 0.000028, 0.000031, 4.004, 0.029, 0.033, 369770, 180, 170
212645173.2, 6, 6.978882, 0.000011, 0.000011, 2218.970090, 0.000059, 0.000057, 3.869, 0.015, 0.018, 217150, 170, 170
212652663.1, 6, 3.3394988, 0.0000026, 0.0000026, 2220.668137, 0.000036, 0.000036, 2.669, 0.025, 0.021, 273320, 330, 310
212652663.2, 6, 3.3394873, 0.0000030, 0.0000032, 2218.998999, 0.000040, 0.000040, 2.616, 0.016, 0.023, 244870, 390, 340
212656205.1, 6, 72.79560, 0.00055, 0.00051, 2222.48536, 0.00022, 0.00023, 6.217, 0.069, 0.068, 61490, 250, 430
212656205.2, 6, , , , 2244.51865, 0.00025, 0.00025, 6.190, 0.102, 0.094, 43380, 200, 200
212664590.1, 6, 14.6963081, 0.0000043, 0.0000046, 2224.559732, 0.000011, 0.000011, 4.8305, 0.0083, 0.0116, 546670, 130, 130
212664590.2, 6, 14.696278, 0.000018, 0.000018, 2217.894114, 0.000047, 0.000047, 5.382, 0.016, 0.019, 111760, 170, 150
212666524.1, 6, 0.6705454, 0.0000031, 0.0000031, 2217.67225, 0.00022, 0.00022, 4.546, 0.031, 0.025, 200670, 580, 570
212666524.2, 6, 0.670550, 0.000010, 0.000010, 2218.00728, 0.00072, 0.00072, 5.595, 0.073, 0.064, 63710, 450, 450
212676084.1, 6, 3.9020030, 0.0000061, 0.0000052, 2217.608035, 0.000065, 0.000082, 2.670, 0.032, 0.036, 370460, 680, 610
212676084.2, 6, 3.9020163, 0.0000071, 0.0000071, 2219.559223, 0.000075, 0.000075, 2.625, 0.034, 0.038, 168660, 630, 680
212678026.1, 6, 10.353494, 0.000022, 0.000022, 2225.289071, 0.000087, 0.000086, 8.293, 0.012, 0.014, 145180, 110, 120
212678026.2, 6, 10.35371, 0.00011, 0.00012, 2220.16890, 0.00043, 0.00048, 8.412, 0.086, 0.112, 40370, 170, 170
212687040.1, 6, 1.85301316, 0.00000093, 0.00000103, 2218.564321, 0.000021, 0.000020, 2.6179, 0.0020, 0.0029, 271670, 190, 180
212687040.2, 6, 1.8530049, 0.0000040, 0.0000039, 2217.638109, 0.000095, 0.000096, 2.592, 0.027, 0.028, 20616, 57, 58
212688920.1, 6, 62.83835, 0.00012, 0.00012, 2220.233403, 0.000090, 0.000086, 3.331, 0.025, 0.033, 48740, 190, 140
212691727.1, 6, 12.862049, 0.000016, 0.000016, 2219.522953, 0.000048, 0.000048, 5.065, 0.014, 0.015, 62179, 72, 86
212691727.2, 6, 12.86137, 0.00062, 0.00085, 2225.9965, 0.0035, 0.0018, 4.77, 0.17, 0.24, 1541, 31, 32
212694259.1, 6, , , , 2248.810892, 0.000060, 0.000054, 7.688, 0.029, 0.036, 141110, 640, 6420
212694259.2, 6, 66.58380, 0.00025, 0.00025, 2227.99253, 0.00018, 0.00017, 14.209, 0.088, 0.122, 43403, 45, 45
212701118.1, 6, 2.43395589, 0.00000101, 0.00000089, 2218.305400, 0.000016, 0.000018, 3.5535, 0.0039, 0.0045, 553390, 690, 580
212701118.2, 6, 2.4339566, 0.0000024, 0.0000023, 2219.522350, 0.000029, 0.000030, 3.596, 0.015, 0.023, 215810, 340, 420
212705192.1, 6, 4.536764, 0.000014, 0.000015, 2219.62067, 0.00014, 0.00014, 2.612, 0.038, 0.046, 7623, 25, 25
212705192.2, 6, 4.536725, 0.000021, 0.000021, 2221.88916, 0.00020, 0.00020, 2.664, 0.048, 0.043, 6780, 33, 31
212707624.1, 6, 7.2107209, 0.0000038, 0.0000038, 2219.350460, 0.000023, 0.000024, 5.484, 0.016, 0.017, 192887, 99, 84
212707624.2, 6, 7.2107310, 0.0000056, 0.0000055, 2223.018475, 0.000034, 0.000035, 6.074, 0.016, 0.019, 125671, 58, 58
212708296.1, 6, 0.8032358, 0.0000075, 0.0000070, 2217.97698, 0.00042, 0.00048, 2.740, 0.079, 0.088, 361500, 5100, 4600
212708296.2, 6, 0.8032285, 0.0000056, 0.0000056, 2217.57520, 0.00032, 0.00032, 2.739, 0.077, 0.090, 284900, 4300, 4000
212708783.1, 6, 4.506738, 0.000042, 0.000048, 2219.85510, 0.00042, 0.00039, 0.614, 0.031, 0.038, 13730, 510, 550
212708783.2, 6, 4.512406, 0.000054, 0.000049, 2217.5465, 0.0012, 0.0059, 1.70, 0.12, 0.24, 12550, 150, 250
212725385.1, 6, 1.8879299, 0.0000029, 0.0000028, 2218.126512, 0.000059, 0.000058, 6.970, 0.026, 0.029, 784560, 910, 890
212732378.1, 6, , , , 2229.78893, 0.00028, 0.00027, 5.885, 0.095, 0.106, 58710, 210, 200
212732378.2, 6, , , , 2277.6661, 0.0010, 0.0010, 3.88, 0.16, 0.17, 8280, 260, 240
212747879.1, 6, 0.7057940, 0.0000032, 0.0000033, 2217.97585, 0.00026, 0.00023, 4.091, 0.018, 0.028, 129300, 1800, 4100
212770429.1, 6, 40.455053, 0.000070, 0.000065, 2228.443478, 0.000036, 0.000035, 9.048, 0.031, 0.032, 241390, 130, 130
212770429.2, 6, 40.453490, 0.000038, 0.000038, 2248.671633, 0.000025, 0.000025, 9.078, 0.021, 0.023, 240392, 58, 58
212773309.1, 6, 4.6819531, 0.0000065, 0.0000068, 2217.983043, 0.000075, 0.000069, 2.504, 0.024, 0.026, 63240, 230, 200
212773309.2, 6, 4.681911, 0.000030, 0.000030, 2220.39758, 0.00026, 0.00026, 2.465, 0.055, 0.055, 5568, 42, 48
212775692.1, 6, 0.6411874, 0.0000031, 0.0000031, 2217.62688, 0.00021, 0.00021, 2.893, 0.034, 0.028, 58620, 270, 270
212776371.1, 6, , , , 2268.32732, 0.00037, 0.00037, 4.843, 0.090, 0.103, 104300, 1100, 1000
212786474.1, 6, 9.2713312, 0.0000079, 0.0000078, 2224.635042, 0.000038, 0.000038, 3.874, 0.028, 0.023, 377420, 340, 320
212786474.2, 6, 9.271258, 0.000017, 0.000018, 2219.999190, 0.000072, 0.000076, 3.844, 0.022, 0.030, 100470, 340, 240
212788116.1, 6, 9.252448, 0.000012, 0.000012, 2224.830667, 0.000043, 0.000045, 4.020, 0.024, 0.032, 120770, 140, 140
212788116.2, 6, 9.252432, 0.000022, 0.000023, 2220.22579, 0.00010, 0.00010, 4.052, 0.039, 0.046, 35236, 59, 59
212797028.1, 6, 29.98250, 0.00023, 0.00023, 2230.46644, 0.00031, 0.00031, 6.333, 0.078, 0.085, 18616, 73, 76
212797028.2, 6, 29.9848, 0.0055, 0.0056, 2224.0032, 0.0067, 0.0069, 7.86, 0.83, 0.60, 780, 42, 42
212801667.1, 6, 23.274535, 0.000031, 0.000032, 2232.150975, 0.000050, 0.000050, 5.2988, 0.0080, 0.0077, 85353, 60, 62
212801667.2, 6, 23.27435, 0.00031, 0.00031, 2222.67625, 0.00059, 0.00060, 8.176, 0.040, 0.041, 2910, 16, 17
212805678.1, 6, , , , 2293.53886, 0.00023, 0.00023, 22.427, 0.066, 0.070, 59703, 90, 90
212805678.2, 6, , , , 2225.07634, 0.00033, 0.00032, 22.707, 0.038, 0.039, 31770, 49, 50
212812349.1, 6, 8.167509, 0.000016, 0.000016, 2221.86324, 0.00011, 0.00010, 4.833, 0.024, 0.028, 82120, 110, 110
212812349.2, 6, 8.16743, 0.00014, 0.00014, 2217.78134, 0.00076, 0.00076, 4.771, 0.071, 0.080, 4770, 50, 49
212822491.1, 6, 14.3206444, 0.0000074, 0.0000071, 2226.599362, 0.000021, 0.000021, 6.741, 0.012, 0.013, 168106, 58, 74
212822491.2, 6, 14.320543, 0.000045, 0.000042, 2219.43998, 0.00012, 0.00013, 6.693, 0.040, 0.056, 18976, 31, 30
212839127.1, 6, 20.641563, 0.000066, 0.000066, 2217.69770, 0.00012, 0.00012, 4.069, 0.034, 0.044, 47300, 130, 120
213273052.1, 7, 33.691288, 0.000019, 0.000019, 2314.205333, 0.000022, 0.000023, 20.210, 0.016, 0.016, 410000, 1300, 2400
213273052.2, 7, 33.690370, 0.000037, 0.000047, 2332.934345, 0.000013, 0.000013, 14.037, 0.028, 0.034, 395340, 110, 100
213354839.1, 7, 2.3431433, 0.0000023, 0.0000022, 2302.351235, 0.000044, 0.000044, 4.883, 0.016, 0.019, 174150, 110, 110
213354839.2, 7, 2.343200, 0.000023, 0.000023, 2303.52383, 0.00044, 0.00044, 4.725, 0.074, 0.088, 14454, 79, 77
213455199.1, 7, , , , 2381.93549, 0.00024, 0.00024, 32.007, 0.077, 0.101, 477860, 380, 4870
213455199.2, 7, , , , 2373.05801, 0.00025, 0.00015, 31.87, 0.34, 0.13, 353000, 10000, 20000
213563657.1, 7, 3.413240, 0.000010, 0.000010, 2304.30543, 0.00014, 0.00014, 3.864, 0.036, 0.042, 48410, 130, 120
213563657.2, 7, 3.41295, 0.00016, 0.00016, 2302.6022, 0.0021, 0.0020, 3.30, 0.16, 0.24, 1850, 57, 59
213599585.1, 7, 6.290272, 0.000027, 0.000029, 2304.05701, 0.00014, 0.00013, 5.916, 0.042, 0.046, 125070, 240, 240
213599585.2, 7, 6.29177, 0.00014, 0.00017, 2307.1980, 0.0014, 0.0012, 6.144, 0.054, 0.072, 28700, 690, 360
213601365.1, 7, , , , 2335.95935, 0.00014, 0.00014, 15.207, 0.025, 0.030, 337870, 500, 500
213631028.1, 7, 7.871062, 0.000019, 0.000019, 2306.484869, 0.000100, 0.000100, 2.239, 0.018, 0.022, 25413, 75, 74
213631028.2, 7, 7.871007, 0.000032, 0.000031, 2302.52038, 0.00018, 0.00019, 2.397, 0.043, 0.043, 12013, 57, 57
213689594.1, 7, 45.96544, 0.00015, 0.00015, 2322.49347, 0.00010, 0.00010, 12.981, 0.036, 0.039, 47757, 41, 41
213832800.1, 7, , , , 2321.468034, 0.000027, 0.000024, 8.106, 0.023, 0.024, 105773, 55, 56
213832800.2, 7, , , , 2376.08281, 0.00051, 0.00051, 8.723, 0.053, 0.058, 4390, 28, 29
213840781.1, 7, 12.364786, 0.000027, 0.000027, 2310.662309, 0.000080, 0.000081, 2.942, 0.036, 0.037, 66730, 1530, 550
213843283.1, 7, 11.2216911, 0.0000111, 0.0000067, 2302.301680, 0.000028, 0.000031, 6.3551, 0.0090, 0.0101, 178343, 73, 73
213843283.2, 7, 11.221699, 0.000060, 0.000059, 2307.92168, 0.00022, 0.00022, 6.111, 0.019, 0.020, 13628, 38, 38
213951550.1, 7, 1.1170268, 0.0000012, 0.0000012, 2301.735845, 0.000049, 0.000050, 1.529, 0.023, 0.025, 77580, 230, 220
213951550.2, 7, 1.117123, 0.000012, 0.000013, 2302.29117, 0.00049, 0.00042, 0.482, 0.026, 0.038, 32600, 1600, 1900
214229494.1, 7, 3.8691718, 0.0000079, 0.0000116, 2303.140349, 0.000084, 0.000093, 4.342, 0.057, 0.060, 266690, 530, 490
214229494.2, 7, 3.870317, 0.000013, 0.000012, 2305.06657, 0.00017, 0.00017, 5.986, 0.052, 0.041, 151950, 850, 880
214417858.1, 7, 13.888832, 0.000027, 0.000028, 2306.179873, 0.000076, 0.000075, 10.592, 0.067, 0.069, 382110, 260, 250
214417858.2, 7, 13.889235, 0.000033, 0.000033, 2310.17672, 0.00011, 0.00010, 11.800, 0.049, 0.061, 360160, 650, 420
214576668.1, 7, 0.7917042, 0.0000072, 0.0000074, 2301.78042, 0.00043, 0.00043, 1.744, 0.066, 0.058, 3151, 40, 41
214576668.2, 7, 0.791713, 0.000011, 0.000011, 2302.17587, 0.00062, 0.00062, 1.717, 0.070, 0.077, 2072, 37, 37
214600459.1, 7, 1.806835, 0.000010, 0.000011, 2302.07394, 0.00027, 0.00028, 2.730, 0.022, 0.031, 33010, 220, 220
214600459.2, 7, 1.806839, 0.000023, 0.000023, 2302.97738, 0.00055, 0.00054, 2.90, 0.11, 0.11, 7572, 96, 95
214611894.1, 7, 21.568456, 0.000033, 0.000033, 2304.286542, 0.000061, 0.000061, 4.1573, 0.0087, 0.0093, 30005, 37, 37
214611894.2, 7, 21.5682, 0.0016, 0.0016, 2309.2595, 0.0029, 0.0029, 5.00, 0.24, 0.53, 657, 23, 23
214652580.1, 7, 8.911956, 0.000051, 0.000052, 2302.87589, 0.00025, 0.00024, 4.198, 0.061, 0.058, 20280, 75, 75
214652580.2, 7, 8.91134, 0.00057, 0.00058, 2307.2605, 0.0027, 0.0027, 4.02, 0.19, 0.21, 1377, 48, 48
214669044.1, 7, 11.7908, 0.0015, 0.0015, 2308.4973, 0.0056, 0.0057, 9.10, 0.42, 0.48, 381, 12, 12
214669044.2, 7, 11.7909, 0.0022, 0.0022, 2301.8451, 0.0084, 0.0079, 5.29, 0.28, 0.38, 235, 15, 15
214729274.1, 7, 25.379689, 0.000015, 0.000015, 2320.389025, 0.000021, 0.000022, 3.125, 0.013, 0.019, 186790, 220, 240
214729274.2, 7, 25.38098, 0.00081, 0.00067, 2304.4112, 0.0013, 0.0015, 3.92, 0.20, 0.18, 4393, 68, 66
214860030.1, 7, 27.05405, 0.00062, 0.00061, 2305.50218, 0.00077, 0.00079, 9.22, 0.16, 0.14, 75500, 530, 510
214860030.2, 7, 27.05416, 0.00020, 0.00020, 2321.63637, 0.00025, 0.00025, 5.978, 0.083, 0.080, 237000, 4500, 3600
215037076.1, 7, 38.92447, 0.00024, 0.00029, 2305.94521, 0.00012, 0.00012, 5.153, 0.063, 0.063, 409900, 2900, 2700
215037076.2, 7, 38.92328, 0.00012, 0.00012, 2317.000245, 0.000094, 0.000095, 2.909, 0.048, 0.053, 427700, 5300, 3400
215279174.1, 7, 14.966503, 0.000011, 0.000010, 2310.779800, 0.000030, 0.000029, 3.314, 0.025, 0.023, 82929, 143, 90
215279174.2, 7, 14.9666096, 0.0000096, 0.0000094, 2303.296309, 0.000029, 0.000030, 3.286, 0.019, 0.019, 79436, 95, 95
215307988.1, 7, , , , 2322.405713, 0.000032, 0.000025, 16.675, 0.024, 0.025, 377979, 84, 83
215358983.1, 7, 6.421860, 0.000024, 0.000024, 2303.43119, 0.00017, 0.00017, 6.191, 0.016, 0.017, 22708, 57, 57
215358983.2, 7, 6.42216, 0.00049, 0.00052, 2306.6386, 0.0035, 0.0030, 6.34, 0.30, 0.46, 803, 23, 24
215389654.1, 7, 23.514041, 0.000067, 0.000067, 2309.92954, 0.00012, 0.00012, 8.846, 0.017, 0.018, 39844, 49, 49
215389654.2, 7, 23.5168, 0.0020, 0.0020, 2318.2739, 0.0026, 0.0026, 3.14, 0.15, 0.17, 785, 40, 43
215474548.1, 7, 1.2085418, 0.0000062, 0.0000063, 2302.03032, 0.00024, 0.00024, 2.486, 0.067, 0.069, 16650, 120, 120
215474548.2, 7, 1.208555, 0.000012, 0.000012, 2302.63432, 0.00048, 0.00048, 2.419, 0.073, 0.086, 8144, 81, 81
215645072.1, 7, 8.181033, 0.000012, 0.000012, 2308.352597, 0.000047, 0.000045, 5.215, 0.012, 0.015, 90572, 51, 51
215645072.2, 7, 8.1811125, 0.0000079, 0.0000081, 2305.083734, 0.000046, 0.000046, 4.775, 0.018, 0.025, 100210, 110, 110
215716837.1, 7, 8.683172, 0.000065, 0.000065, 2302.68891, 0.00035, 0.00034, 6.555, 0.070, 0.068, 20678, 78, 78
215716837.2, 7, 8.68281, 0.00085, 0.00079, 2307.3507, 0.0036, 0.0040, 3.13, 0.22, 0.42, 1586, 88, 93
215786841.1, 7, 2.801053, 0.000041, 0.000043, 2302.46490, 0.00049, 0.00049, 3.75, 0.11, 0.11, 9600, 170, 190
215786841.2, 7, 2.801703, 0.000082, 0.000084, 2303.8575, 0.0012, 0.0012, 4.61, 0.14, 0.12, 6280, 140, 140
215845163.1, 7, 3.4879813, 0.0000018, 0.0000018, 2304.585648, 0.000025, 0.000025, 4.6535, 0.0095, 0.0096, 151163, 61, 64
215845163.2, 7, 3.4879901, 0.0000044, 0.0000043, 2302.841641, 0.000039, 0.000040, 4.677, 0.031, 0.035, 49924, 43, 41
216116973.1, 7, 4.139468, 0.000035, 0.000035, 2301.79791, 0.00038, 0.00038, 3.716, 0.072, 0.079, 2632, 16, 16
216116973.2, 7, 4.13918, 0.00032, 0.00032, 2303.8703, 0.0034, 0.0033, 3.27, 0.26, 0.57, 268, 13, 13
216442060.1, 7, 5.202717, 0.000012, 0.000011, 2301.883467, 0.000080, 0.000081, 3.078, 0.015, 0.017, 19562, 47, 53
216442060.2, 7, 5.20256, 0.00017, 0.00016, 2304.4873, 0.0014, 0.0015, 3.26, 0.13, 0.14, 819, 19, 19
216465617.1, 7, 15.21259, 0.00031, 0.00031, 2312.67741, 0.00073, 0.00073, 5.34, 0.15, 0.16, 9466, 97, 95
216465617.2, 7, 15.21341, 0.00039, 0.00039, 2301.9273, 0.0011, 0.0011, 6.18, 0.13, 0.17, 5517, 60, 59
216552798.1, 7, 0.6203188, 0.0000035, 0.0000035, 2301.95519, 0.00023, 0.00023, 3.154, 0.030, 0.025, 9452, 39, 39
216552798.2, 7, 0.6202901, 0.0000090, 0.0000090, 2301.64740, 0.00067, 0.00067, 5.316, 0.057, 0.055, 4655, 32, 32
216814711.1, 7, 8.992748, 0.000037, 0.000030, 2303.71143, 0.00015, 0.00017, 2.668, 0.053, 0.046, 22380, 130, 220
216814711.2, 7, 8.992772, 0.000062, 0.000063, 2308.20693, 0.00029, 0.00027, 2.502, 0.026, 0.032, 16220, 130, 120
217149884.1, 7, 16.692301, 0.000060, 0.000060, 2315.06320, 0.00015, 0.00015, 5.662, 0.039, 0.037, 33699, 69, 72
217149884.2, 7, 16.6912, 0.0036, 0.0035, 2307.5165, 0.0093, 0.0093, 5.39, 0.61, 1.02, 706, 58, 60
217284183.1, 7, 4.9307851, 0.0000185, 0.0000094, 2305.013551, 0.000076, 0.000104, 3.574, 0.047, 0.054, 450100, 1600, 1400
217284183.2, 7, 4.9302812, 0.0000097, 0.0000450, 2302.551171, 0.000471, 0.000069, 3.760, 0.035, 0.028, 359200, 4400, 17500
217402696.1, 7, 1.9757484, 0.0000013, 0.0000020, 2301.615489, 0.000053, 0.000030, 1.883, 0.016, 0.020, 985300, 12200, 6200
217402696.2, 7, 1.9758765, 0.0000017, 0.0000017, 2302.625091, 0.000048, 0.000047, 0.1622, 0.0042, 0.0048, 915000, 23000, 22000
217783102.1, 7, 6.9936538, 0.0000022, 0.0000023, 2306.322109, 0.000014, 0.000013, 3.5684, 0.0078, 0.0081, 132361, 49, 47
217783102.2, 7, 6.9936424, 0.0000024, 0.0000023, 2302.967328, 0.000016, 0.000017, 3.6006, 0.0036, 0.0049, 101508, 32, 32
218128870.1, 7, 2.016878, 0.000041, 0.000041, 2303.34416, 0.00086, 0.00089, 3.94, 0.12, 0.13, 11670, 270, 270
218128870.2, 7, 2.017017, 0.000077, 0.000080, 2302.3340, 0.0012, 0.0012, 3.93, 0.13, 0.14, 6820, 200, 200
218210199.1, 7, 1.9858010, 0.0000047, 0.0000048, 2301.58132, 0.00011, 0.00011, 2.524, 0.035, 0.037, 13280, 35, 35
218210199.2, 7, 1.985835, 0.000026, 0.000026, 2302.57360, 0.00058, 0.00059, 2.456, 0.081, 0.082, 2175, 31, 31
218212249.1, 7, 3.97122, 0.00118, 0.00098, 2302.9704, 0.0084, 0.0078, 3.51, 0.25, 0.29, 184, 19, 20
218212249.2, 7, 3.9682, 0.0011, 0.0010, 2305.144, 0.011, 0.013, 9.37, 0.29, 0.28, 94.1, 8.9, 9.0
218429184.1, 7, 4.1117770, 0.0000061, 0.0000060, 2302.619714, 0.000065, 0.000066, 5.838, 0.023, 0.026, 42494, 40, 39
218429184.2, 7, 4.1117834, 0.0000076, 0.0000078, 2304.675809, 0.000083, 0.000086, 5.840, 0.028, 0.034, 30502, 35, 35
218589724.1, 7, 45.44031, 0.00011, 0.00011, 2306.684124, 0.000077, 0.000076, 9.908, 0.021, 0.023, 47047, 35, 35
218589724.2, 7, 45.4415, 0.0100, 0.0099, 2332.1085, 0.0064, 0.0066, 10.84, 0.66, 0.69, 568, 24, 24
218712024.1, 7, 1.2376763, 0.0000093, 0.0000093, 2301.88916, 0.00022, 0.00022, 2.224, 0.042, 0.034, 5730, 27, 27
218712024.2, 7, 1.237621, 0.000013, 0.000014, 2302.50820, 0.00040, 0.00037, 2.161, 0.068, 0.071, 3709, 42, 43
218803648.1, 7, 14.05288, 0.00013, 0.00017, 2305.53095, 0.00052, 0.00040, 18.038, 0.014, 0.017, 189620, 180, 170
218803648.2, 7, 14.05486, 0.00032, 0.00026, 2312.54156, 0.00077, 0.00106, 18.04, 0.13, 0.11, 51820, 120, 120
218864897.1, 7, 8.866879, 0.000040, 0.000040, 2307.88551, 0.00019, 0.00019, 7.716, 0.027, 0.024, 17659, 31, 32
218864897.2, 7, 8.86721, 0.00100, 0.00101, 2303.6561, 0.0051, 0.0051, 7.05, 0.23, 0.39, 589, 23, 24
219245679.1, 7, 16.08059, 0.00089, 0.00093, 2305.9087, 0.0021, 0.0021, 4.14, 0.17, 0.19, 45000, 1800, 1700
219340893.1, 7, 11.1180632, 0.0000084, 0.0000084, 2305.877758, 0.000028, 0.000028, 3.301, 0.025, 0.025, 76852, 69, 73
219340893.2, 7, 11.11792, 0.00020, 0.00020, 2311.89185, 0.00074, 0.00075, 3.975, 0.084, 0.099, 2458, 31, 30
219610822.1, 7, 29.581, 0.015, 0.013, 2303.852, 0.012, 0.013, 8.89, 0.90, 0.90, 2097, 79, 80
219610822.2, 7, 29.5364, 0.0116, 0.0097, 2315.055, 0.012, 0.014, 9.0, 1.1, 2.0, 915, 64, 66
220173169.1, 8, 5.4502801, 0.0000047, 0.0000050, 2395.791456, 0.000043, 0.000040, 4.423, 0.020, 0.021, 349770, 230, 220
220173169.2, 8, 5.450321, 0.000032, 0.000030, 2392.98496, 0.00028, 0.00029, 4.479, 0.036, 0.048, 31870, 140, 140
220179606.1, 8, 23.353441, 0.000041, 0.000043, 2402.494955, 0.000063, 0.000059, 4.121, 0.018, 0.026, 75180, 130, 120
220179606.2, 8, 23.35359, 0.00011, 0.00012, 2396.32368, 0.00024, 0.00021, 3.191, 0.041, 0.054, 14547, 58, 57
220196587.1, 8, 11.391825, 0.000021, 0.000020, 2396.348721, 0.000074, 0.000074, 4.713, 0.023, 0.026, 23763, 51, 40
220196587.2, 8, 11.39199, 0.00055, 0.00055, 2402.4502, 0.0016, 0.0016, 4.59, 0.37, 0.38, 793, 20, 24
220219177.1, 8, 8.3612219, 0.0000042, 0.0000088, 2392.482593, 0.000149, 0.000024, 6.1608, 0.0095, 0.0125, 262260, 190, 130
220219177.2, 8, 8.3612204, 0.0000052, 0.0000063, 2397.165095, 0.000038, 0.000026, 7.226, 0.013, 0.014, 219625, 71, 74
220230146.1, 8, 5.455392, 0.000019, 0.000019, 2397.02165, 0.00017, 0.00016, 3.225, 0.062, 0.067, 316400, 1600, 1300
220230146.2, 8, 5.455248, 0.000023, 0.000022, 2394.46786, 0.00015, 0.00015, 2.980, 0.039, 0.047, 304900, 1500, 1500
220231331.1, 8, 23.6487, 0.0013, 0.0013, 2411.1180, 0.0017, 0.0017, 3.51, 0.15, 0.16, 75300, 2600, 2400
220243443.1, 8, 11.859155, 0.000015, 0.000016, 2398.320317, 0.000063, 0.000057, 3.707, 0.032, 0.032, 455200, 1700, 1300
220243443.2, 8, 11.859212, 0.000024, 0.000024, 2403.459837, 0.000064, 0.000064, 5.088, 0.044, 0.039, 432330, 670, 630
220257938.1, 8, 6.402912, 0.000034, 0.000035, 2395.51412, 0.00022, 0.00025, 2.625, 0.030, 0.037, 319400, 1400, 1500
220257938.2, 8, 6.4028393, 0.0000096, 0.0000098, 2392.733165, 0.000077, 0.000075, 1.995, 0.013, 0.020, 224500, 1600, 1400
220258394.1, 8, 15.960497, 0.000060, 0.000059, 2401.74756, 0.00015, 0.00015, 4.886, 0.033, 0.041, 42880, 120, 120
220258394.2, 8, 15.96248, 0.00096, 0.00094, 2405.5053, 0.0025, 0.0026, 3.59, 0.16, 0.29, 1543, 60, 61
220271452.1, 8, 0.8739372, 0.0000072, 0.0000073, 2392.85735, 0.00036, 0.00037, 1.259, 0.044, 0.053, 58000, 1200, 1100
220271452.2, 8, 0.873934, 0.000015, 0.000015, 2392.42153, 0.00077, 0.00079, 1.226, 0.075, 0.073, 25400, 1000, 1000
220302728.1, 8, 3.8524450, 0.0000026, 0.0000023, 2392.335463, 0.000022, 0.000023, 4.4255, 0.0053, 0.0064, 270270, 170, 170
220302728.2, 8, 3.8524068, 0.0000095, 0.0000096, 2394.26212, 0.00010, 0.00010, 4.391, 0.017, 0.021, 44978, 76, 77
220303276.1, 8, 8.092197, 0.000024, 0.000024, 2394.72200, 0.00015, 0.00015, 4.959, 0.013, 0.013, 6491, 22, 20
220303276.2, 8, 8.092231, 0.000091, 0.000060, 2398.76885, 0.00031, 0.00056, 4.934, 0.026, 0.034, 5471, 20, 21
220305504.1, 8, 2.9868499, 0.0000026, 0.0000026, 2393.816726, 0.000038, 0.000039, 3.7795, 0.0084, 0.0124, 82486, 109, 92
220305504.2, 8, 2.986883, 0.000012, 0.000012, 2392.32273, 0.00019, 0.00019, 3.816, 0.058, 0.054, 7797, 29, 32
220314321.1, 8, 2.4869748, 0.0000013, 0.0000012, 2394.347251, 0.000012, 0.000012, 2.801, 0.018, 0.013, 369910, 470, 290
220314321.2, 8, 2.4869592, 0.0000014, 0.0000014, 2393.104005, 0.000019, 0.000021, 2.797, 0.021, 0.027, 294950, 180, 170
220336320.1, 8, 1.7276524, 0.0000031, 0.0000031, 2392.154138, 0.000082, 0.000081, 1.564, 0.031, 0.027, 59020, 210, 210
220339564.1, 8, 8.9813007, 0.0000110, 0.0000099, 2396.665901, 0.000058, 0.000064, 4.400, 0.024, 0.016, 379700, 1690, 970
220339564.2, 8, 8.981252, 0.000011, 0.000011, 2392.240288, 0.000050, 0.000048, 4.224, 0.011, 0.014, 189900, 150, 140
220351987.1, 8, 1.4779226, 0.0000021, 0.0000021, 2392.292498, 0.000071, 0.000069, 1.931, 0.025, 0.028, 28028, 78, 76
220351987.2, 8, 1.477910, 0.000018, 0.000018, 2393.03368, 0.00053, 0.00053, 1.809, 0.056, 0.066, 2526, 43, 42
220352059.1, 8, 43.51194, 0.00019, 0.00012, 2407.31297, 0.00012, 0.00027, 6.048, 0.039, 0.045, 90820, 550, 1830
220352059.2, 8, 43.51199, 0.00025, 0.00024, 2397.41324, 0.00017, 0.00018, 8.116, 0.072, 0.095, 36400, 71, 63
220364369.1, 8, 46.49793, 0.00039, 0.00039, 2409.20576, 0.00028, 0.00028, 4.060, 0.087, 0.100, 56780, 330, 320
220374480.1, 8, , , , 2464.754687, 0.000095, 0.000099, 6.03, 0.11, 0.11, 662600, 3800, 2400
220398184.1, 8, 1.34806124, 0.00000049, 0.00000046, 2392.298660, 0.000014, 0.000015, 2.5473, 0.0051, 0.0060, 367670, 340, 360
220402063.1, 8, 2.083347, 0.000051, 0.000052, 2393.92404, 0.00094, 0.00093, 3.20, 0.13, 0.15, 14990, 230, 230
220402063.2, 8, 2.083369, 0.000059, 0.000057, 2392.8778, 0.0014, 0.0015, 2.76, 0.10, 0.11, 10290, 290, 250
220429913.1, 8, 6.0889492, 0.0000074, 0.0000073, 2397.852181, 0.000040, 0.000040, 3.675, 0.025, 0.030, 403620, 490, 500
220429913.2, 8, 6.0889339, 0.0000094, 0.0000091, 2394.924480, 0.000065, 0.000065, 3.540, 0.030, 0.038, 221660, 500, 390
220440299.1, 8, 4.4440531, 0.0000029, 0.0000027, 2396.547969, 0.000028, 0.000030, 2.792, 0.010, 0.014, 375950, 930, 1180
220440299.2, 8, 4.4440122, 0.0000064, 0.0000064, 2394.223241, 0.000064, 0.000060, 3.566, 0.017, 0.026, 150720, 160, 160
220443255.1, 8, 0.9097484, 0.0000017, 0.0000017, 2393.019379, 0.000085, 0.000084, 1.619, 0.032, 0.034, 3489, 13, 12
220443255.2, 8, 0.9097451, 0.0000024, 0.0000024, 2392.56466, 0.00012, 0.00012, 1.620, 0.041, 0.040, 2376, 12, 11
220453029.1, 8, 30.26900, 0.00030, 0.00053, 2397.99553, 0.00052, 0.00026, 6.067, 0.031, 0.053, 92430, 960, 300
220453029.2, 8, 30.2722, 0.0024, 0.0024, 2412.3154, 0.0017, 0.0017, 12.16, 0.14, 0.14, 6506, 75, 81
220460233.1, 8, 2.865556, 0.000026, 0.000026, 2392.34974, 0.00041, 0.00041, 6.424, 0.062, 0.072, 54710, 250, 250
220460233.2, 8, 2.865568, 0.000049, 0.000049, 2393.78173, 0.00075, 0.00075, 6.309, 0.049, 0.052, 27440, 210, 220
220471927.1, 8, 19.882917, 0.000022, 0.000022, 2408.211694, 0.000038, 0.000039, 8.5376, 0.0087, 0.0086, 282850, 130, 130
220471927.2, 8, 19.882843, 0.000020, 0.000020, 2401.604464, 0.000038, 0.000038, 12.447, 0.011, 0.011, 324120, 120, 100
220476633.1, 8, 3.040540, 0.000014, 0.000013, 2393.69264, 0.00020, 0.00021, 6.582, 0.023, 0.025, 54871, 91, 92
220477223.1, 8, 9.3697587, 0.0000059, 0.0000057, 2398.675649, 0.000025, 0.000027, 3.947, 0.013, 0.012, 54043, 27, 27
220477223.2, 8, 9.36982, 0.00013, 0.00013, 2394.01094, 0.00060, 0.00060, 3.679, 0.095, 0.260, 1714, 14, 14
220479880.1, 8, 6.7896025, 0.0000098, 0.0000100, 2393.401003, 0.000060, 0.000060, 2.670, 0.026, 0.030, 176260, 640, 660
220479880.2, 8, 6.789544, 0.000024, 0.000024, 2396.80337, 0.00016, 0.00015, 2.675, 0.037, 0.038, 78550, 290, 270
220485301.1, 8, 0.9396662, 0.0000021, 0.0000021, 2392.791177, 0.000098, 0.000098, 2.204, 0.034, 0.029, 84700, 250, 240
220490873.1, 8, 12.044105, 0.000016, 0.000016, 2402.037891, 0.000054, 0.000052, 4.092, 0.023, 0.021, 65791, 55, 55
220490873.2, 8, 12.04397, 0.00030, 0.00030, 2392.8221, 0.0010, 0.0010, 2.494, 0.097, 0.107, 1250, 28, 28
220496837.1, 8, 8.897140, 0.000049, 0.000052, 2397.31694, 0.00032, 0.00027, 8.178, 0.023, 0.034, 83720, 330, 290
220496837.2, 8, 8.89679, 0.00029, 0.00028, 2392.4485, 0.0013, 0.0013, 5.932, 0.088, 0.088, 7040, 100, 100
220502355.1, 8, 11.039804, 0.000015, 0.000014, 2396.746484, 0.000060, 0.000063, 4.579, 0.015, 0.019, 96950, 110, 110
220502355.2, 8, 11.03995, 0.00022, 0.00022, 2393.62761, 0.00079, 0.00084, 5.934, 0.065, 0.080, 6279, 54, 57
220514093.1, 8, 3.5141539, 0.0000011, 0.0000011, 2393.808507, 0.000014, 0.000014, 5.545, 0.011, 0.011, 181370, 48, 47
220514093.2, 8, 3.5141594, 0.0000043, 0.0000044, 2395.565590, 0.000057, 0.000057, 5.4491, 0.0071, 0.0083, 59390, 64, 64
220519942.1, 8, 1.04116506, 0.00000059, 0.00000060, 2392.124440, 0.000024, 0.000023, 3.010, 0.014, 0.010, 535710, 600, 600
220519942.2, 8, 1.04114862, 0.00000096, 0.00000096, 2392.646685, 0.000041, 0.000041, 3.078, 0.028, 0.027, 292090, 780, 770
220541275.1, 8, 16.71926, 0.00020, 0.00020, 2394.42754, 0.00048, 0.00048, 2.807, 0.074, 0.080, 51140, 550, 550
220541275.2, 8, 16.71991, 0.00096, 0.00095, 2403.7088, 0.0026, 0.0026, 3.02, 0.16, 0.18, 11130, 470, 470
220544503.1, 8, 28.922213, 0.000015, 0.000016, 2408.655764, 0.000022, 0.000021, 6.180, 0.016, 0.016, 230454, 99, 97
220544503.2, 8, 57.84408, 0.00015, 0.00015, 2392.26517, 0.00011, 0.00010, 7.387, 0.037, 0.046, 50719, 57, 57
220550457.1, 8, 27.234313, 0.000017, 0.000017, 2400.917978, 0.000022, 0.000022, 6.917, 0.019, 0.020, 218618, 56, 55
220550457.2, 8, 27.23450, 0.00013, 0.00012, 2415.69311, 0.00017, 0.00017, 5.425, 0.069, 0.073, 27891, 96, 104
220551856.1, 8, 11.751408, 0.000015, 0.000017, 2395.181440, 0.000026, 0.000026, 5.529, 0.014, 0.019, 318520, 170, 180
220551856.2, 8, 11.7514413, 0.0000099, 0.0000098, 2392.466887, 0.000031, 0.000031, 4.896, 0.017, 0.027, 275480, 190, 170
220559378.1, 8, , , , 2401.516062, 0.000051, 0.000066, 6.765, 0.037, 0.046, 137920, 110, 110
220571578.1, 8, 10.619180, 0.000011, 0.000011, 2400.205751, 0.000040, 0.000040, 5.221, 0.018, 0.017, 51343, 33, 33
220571578.2, 8, 10.61941, 0.00016, 0.00016, 2394.91953, 0.00068, 0.00068, 5.187, 0.092, 0.116, 3144, 29, 30
220588021.1, 8, 2.0980554, 0.0000053, 0.0000053, 2393.93937, 0.00012, 0.00011, 3.032, 0.036, 0.043, 21477, 65, 63
220588021.2, 8, 2.098097, 0.000078, 0.000078, 2392.8905, 0.0017, 0.0017, 2.85, 0.24, 0.41, 1292, 42, 43
220592163.1, 8, 9.982840, 0.000011, 0.000011, 2394.957559, 0.000048, 0.000048, 6.733, 0.017, 0.018, 147300, 120, 120
220592163.2, 8, 9.98300, 0.00016, 0.00015, 2400.07144, 0.00057, 0.00057, 4.678, 0.045, 0.046, 7183, 65, 67
220598367.1, 8, 5.27262, 0.00012, 0.00012, 2395.40648, 0.00090, 0.00086, 2.138, 0.077, 0.087, 2047, 44, 44
220598367.3, 8, 5.27248, 0.00025, 0.00027, 2393.0310, 0.0021, 0.0021, 2.05, 0.40, 0.17, 1385, 64, 59
220610601.1, 8, 0.9453051, 0.0000034, 0.0000034, 2392.96400, 0.00016, 0.00016, 5.857, 0.038, 0.028, 198820, 490, 440
220610601.2, 8, 0.9453182, 0.0000101, 0.0000100, 2392.49030, 0.00048, 0.00049, 4.237, 0.037, 0.051, 41780, 300, 330
220619415.1, 8, 16.045934, 0.000043, 0.000047, 2397.47569, 0.00013, 0.00011, 4.486, 0.010, 0.012, 40050, 160, 120
220620962.1, 8, 6.857264, 0.000020, 0.000020, 2393.83126, 0.00012, 0.00012, 4.111, 0.047, 0.054, 254390, 620, 600
220620962.2, 8, 6.857324, 0.000094, 0.000095, 2397.25971, 0.00052, 0.00053, 4.23, 0.12, 0.14, 59040, 430, 430
220628834.1, 8, 0.812694, 0.000015, 0.000015, 2392.19116, 0.00070, 0.00068, 4.270, 0.094, 0.079, 62940, 660, 650
220629445.1, 8, 7.361268, 0.000011, 0.000011, 2399.221024, 0.000044, 0.000044, 6.156, 0.023, 0.031, 150710, 130, 130
220629445.2, 8, 7.361198, 0.000019, 0.000018, 2395.28747, 0.00011, 0.00011, 5.692, 0.043, 0.052, 44440, 120, 100
220655823.1, 8, 7.241912, 0.000025, 0.000024, 2396.46759, 0.00014, 0.00014, 2.437, 0.041, 0.043, 38960, 160, 160
220655823.2, 8, 7.241901, 0.000082, 0.000083, 2392.56673, 0.00056, 0.00056, 2.301, 0.053, 0.068, 16000, 200, 170
220656006.1, 8, 22.9343, 0.0014, 0.0014, 2407.8832, 0.0018, 0.0018, 10.71, 0.27, 0.25, 151200, 1800, 1800
220656006.2, 8, 22.93534, 0.00099, 0.00079, 2393.5880, 0.0015, 0.0018, 4.03, 0.15, 0.14, 182400, 3500, 3100
220674623.1, 8, 6.150068, 0.000023, 0.000022, 2396.59509, 0.00013, 0.00012, 4.839, 0.044, 0.054, 461800, 5800, 4500
220674623.2, 8, 6.150025, 0.000023, 0.000025, 2393.52361, 0.00023, 0.00021, 4.849, 0.045, 0.052, 445500, 1900, 2100
220678893.1, 8, 4.2510393, 0.0000065, 0.0000065, 2395.072619, 0.000066, 0.000065, 2.952, 0.014, 0.017, 40372, 58, 56
220678893.2, 8, 4.250993, 0.000052, 0.000050, 2392.94807, 0.00053, 0.00053, 2.944, 0.068, 0.091, 4304, 53, 51
220688589.1, 8, 3.8831652, 0.0000020, 0.0000019, 2392.382536, 0.000026, 0.000027, 5.3505, 0.0044, 0.0058, 147628, 58, 58
220688589.2, 8, 3.8831809, 0.0000076, 0.0000075, 2394.323402, 0.000083, 0.000082, 5.212, 0.015, 0.016, 32278, 48, 50
220691721.1, 8, 1.493836, 0.000018, 0.000018, 2393.19248, 0.00054, 0.00055, 11.422, 0.091, 0.070, 200620, 570, 570
220691721.2, 8, 1.493707, 0.000016, 0.000015, 2392.44899, 0.00048, 0.00049, 12.774, 0.115, 0.089, 154580, 710, 650
220725183.1, 8, 4.6223207, 0.0000049, 0.0000050, 2396.697499, 0.000047, 0.000046, 4.146, 0.022, 0.023, 63450, 53, 50
220725183.2, 8, 4.6223528, 0.0000038, 0.0000037, 2394.386148, 0.000036, 0.000035, 4.117, 0.018, 0.018, 62452, 41, 40
220732672.1, 8, 8.506741, 0.000061, 0.000061, 2393.34539, 0.00034, 0.00033, 4.031, 0.075, 0.075, 86650, 470, 460
220732672.2, 8, 8.50578, 0.00068, 0.00068, 2397.5981, 0.0034, 0.0033, 3.91, 0.24, 0.23, 8600, 480, 450


==> planet_table_machine.txt <==
#Candidate  Campaign  Period  +  -  t_0  +  -   Duration + -  Depth + -  Rp/Rs + -  Rp + - Rstar + -  a/Rstar + -  Inc Flux + - 
201147085.1, 1, 1.17589, 0.00010, 0.00010, 1810.7406, 0.0042, 0.0040, 1.24, 0.14, 0.20, 686, 80, 85, 0.0254, 0.0025, 0.0052, 0.86, 0.18, 0.26, 0.309, 0.057, 0.070, 6.3, 2.5, 1.4, 190, 180, 150
201152065.1, 1, 10.6966, 0.0020, 0.0021, 1817.3147, 0.0072, 0.0069, 3.25, 0.34, 0.43, 557, 56, 59, 0.0226, 0.0022, 0.0055, 1.45, 0.18, 0.36, 0.588, 0.041, 0.015, 21.9, 9.6, 4.6, 33, 29, 14
201155177.1, 1, 6.68851, 0.00074, 0.00075, 1814.6747, 0.0047, 0.0044, 3.25, 0.22, 0.31, 1042, 69, 72, 0.0313, 0.0023, 0.0047, 2.25, 0.27, 0.47, 0.658, 0.062, 0.098, 14.0, 5.1, 2.5, 108, 82, 50
201160662.1, 1, 1.5374115, 0.0000062, 0.0000061, 1810.49714, 0.00019, 0.00019, 2.380, 0.047, 0.046, 14564, 69, 69, 0.259, 0.071, 0.099, 45, 12, 17, 1.599, 0.047, 0.044, 3.59, 0.10, 0.17, 7170, 670, 860
201176672.1, 1, , , , 1877.80380, 0.00050, 0.00050, 14.47, 0.19, 0.21, 30600, 110, 120, 0.39, 0.10, 0.14, 30.0, 8.3, 10.6, 0.707, 0.050, 0.050, , , , , , 
201197348.1, 1, 14.9139, 0.0018, 0.0020, 1825.1108, 0.0045, 0.0042, 3.26, 0.23, 0.32, 2400, 170, 180, 0.0460, 0.0038, 0.0078, 3.24, 0.33, 0.56, 0.647, 0.038, 0.024, 32.6, 9.7, 4.8, 13.7, 8.4, 4.2
201205469.1, 1, 3.471136, 0.000079, 0.000079, 1813.3563, 0.0011, 0.0011, 2.045, 0.072, 0.105, 6650, 160, 170, 0.0775, 0.0034, 0.0063, 5.16, 0.49, 0.49, 0.610, 0.051, 0.029, 12.8, 2.8, 1.3, 46, 22, 10
201205469.2, 1, 2.19945, 0.00015, 0.00014, 1810.3943, 0.0030, 0.0032, 1.43, 0.16, 0.23, 1630, 150, 160, 0.0391, 0.0039, 0.0113, 2.60, 0.34, 0.76, 0.610, 0.051, 0.029, 10.4, 5.0, 2.4, 70, 68, 34
201208431.1, 1, 10.00510, 0.00044, 0.00043, 1815.5157, 0.0019, 0.0020, 2.923, 0.093, 0.128, 1482, 53, 55, 0.0368, 0.0015, 0.0031, 2.29, 0.36, 0.28, 0.572, 0.085, 0.050, 24.6, 5.8, 2.6, 24.0, 13.5, 6.6
201238110.1, 1, 7.90417, 0.00091, 0.00148, 1813.6895, 0.0106, 0.0049, 1.91, 0.31, 0.53, 2680, 230, 240, 0.0505, 0.0050, 0.0129, 2.06, 0.53, 0.56, 0.374, 0.089, 0.035, 27.3, 12.4, 9.4, 11.4, 13.0, 8.5
201238110.2, 1, 28.1696, 0.0038, 0.0043, 1824.4836, 0.0063, 0.0051, 3.35, 0.19, 0.26, 3160, 230, 240, 0.0540, 0.0034, 0.0054, 2.20, 0.54, 0.30, 0.374, 0.089, 0.035, 61.5, 15.1, 7.6, 2.25, 1.92, 0.84
201239401.1, 1, 0.905655, 0.000049, 0.000050, 1810.9372, 0.0025, 0.0024, 1.49, 0.11, 0.13, 678, 42, 44, 0.0250, 0.0019, 0.0039, 1.57, 0.16, 0.26, 0.576, 0.040, 0.028, 4.14, 1.43, 0.71, 470, 330, 170
201247497.1, 1, 2.75421, 0.00012, 0.00012, 1810.8999, 0.0020, 0.0019, 1.32, 0.16, 0.25, 7460, 540, 560, 0.087, 0.011, 0.070, 8.4, 1.2, 6.8, 0.890, 0.063, 0.010, 13.7, 5.6, 4.7, 52, 45, 38
201258341.1, 1, 10.50439, 0.00059, 0.00061, 1818.9185, 0.0026, 0.0026, 3.38, 0.16, 0.21, 402, 16, 16, 0.0183, 0.0016, 0.0045, 1.75, 0.15, 0.43, 0.878, 0.018, 0.020, 21.4, 7.7, 2.8, 88, 63, 23
201259803.1, 1, 1.684208, 0.000024, 0.000024, 1810.89293, 0.00069, 0.00067, 1.323, 0.038, 0.042, 14760, 300, 320, 0.1173, 0.0034, 0.0035, 5.51, 0.67, 0.90, 0.431, 0.051, 0.069, 10.58, 0.82, 0.50, 93, 36, 48
201264302.1, 1, 0.2122013, 0.0000023, 0.0000018, 1810.48980, 0.00048, 0.00049, 0.625, 0.029, 0.051, 725, 34, 39, 0.0253, 0.0018, 0.0060, 0.519, 0.046, 0.123, 0.1880, 0.0100, 0.0040, 2.44, 0.78, 0.30, 830, 550, 210
201295312.1, 1, 5.65621, 0.00026, 0.00027, 1811.7221, 0.0019, 0.0019, 4.296, 0.089, 0.112, 334.2, 9.4, 9.7, 0.01775, 0.00066, 0.00165, 3.13, 0.13, 0.30, 1.617, 0.028, 0.030, 9.1, 2.4, 1.1, 570, 300, 140
201324549.1, 1, 2.519386, 0.000014, 0.000014, 1812.51211, 0.00025, 0.00025, 1.584, 0.037, 0.050, 2036, 21, 19, 0.089, 0.022, 0.039, 19.6, 5.1, 8.7, 2.030, 0.178, 0.068, 5.22, 0.43, 0.55, 2560, 760, 710
201338508.1, 1, 5.73649, 0.00033, 0.00034, 1814.5919, 0.0025, 0.0025, 3.30, 0.17, 0.18, 1496, 62, 60, 0.073, 0.021, 0.039, 4.2, 1.3, 2.3, 0.532, 0.041, 0.048, 5.42, 0.57, 0.74, 460, 120, 150
201338508.2, 1, 10.93459, 0.00088, 0.00105, 1814.5923, 0.0039, 0.0034, 2.73, 0.17, 0.29, 1378, 71, 75, 0.0348, 0.0031, 0.0079, 2.02, 0.24, 0.49, 0.532, 0.041, 0.048, 27.8, 10.3, 4.3, 17.4, 13.2, 6.3
201345483.1, 1, 1.7292577, 0.0000049, 0.0000050, 1811.25551, 0.00013, 0.00013, 1.774, 0.029, 0.027, 24060, 130, 130, 0.1431, 0.0050, 0.0044, 11.4, 3.9, 1.2, 0.729, 0.249, 0.076, 7.67, 0.35, 0.50, 269, 186, 67
201359834.1, 1, 40.1401, 0.0012, 0.0012, 1838.65281, 0.00082, 0.00082, 3.023, 0.099, 0.112, 18960, 370, 370, 0.266, 0.081, 0.128, 20.8, 7.4, 10.0, 0.716, 0.131, 0.025, 74.5, 3.2, 4.7, 1.59, 0.60, 0.24
201366540.1, 1, 7.4433, 0.0011, 0.0012, 1810.6468, 0.0057, 0.0056, 1.63, 0.33, 0.39, 1160, 140, 170, 0.0346, 0.0054, 0.0295, 2.73, 0.47, 2.33, 0.724, 0.053, 0.041, 28, 17, 12, 15, 18, 12
201367065.1, 1, 10.05467, 0.00011, 0.00011, 1813.41639, 0.00043, 0.00043, 2.621, 0.046, 0.067, 1416, 16, 16, 0.0358, 0.0012, 0.0031, 1.45, 0.23, 0.21, 0.371, 0.057, 0.043, 27.3, 6.6, 2.9, 12.1, 7.9, 4.8
201367065.2, 1, 24.64671, 0.00054, 0.00053, 1812.27612, 0.00099, 0.00099, 3.59, 0.12, 0.25, 822, 15, 16, 0.0291, 0.0027, 0.0027, 1.18, 0.21, 0.18, 0.371, 0.057, 0.043, 39, 15, 15, 6.1, 5.5, 5.3
201367065.3, 1, 44.5574, 0.0023, 0.0023, 1826.2286, 0.0016, 0.0016, 4.50, 0.18, 0.23, 782, 20, 20, 0.0273, 0.0029, 0.0048, 1.11, 0.21, 0.23, 0.371, 0.057, 0.043, 61, 21, 16, 2.4, 1.9, 1.5
201384232.1, 1, 30.9403, 0.0023, 0.0027, 1827.5014, 0.0039, 0.0032, 5.29, 0.19, 0.24, 724, 25, 27, 0.0259, 0.0013, 0.0030, 2.44, 0.12, 0.28, 0.8649, 0.0064, 0.0087, 40.6, 13.3, 5.2, 28.4, 18.6, 7.3
201393098.1, 1, 28.6911, 0.0037, 0.0042, 1824.6074, 0.0046, 0.0045, 7.88, 0.26, 0.39, 681, 31, 33, 0.0247, 0.0015, 0.0036, 4.30, 0.26, 0.62, 1.597, 0.016, 0.015, 25.0, 7.5, 3.4, 74, 44, 21
201403446.1, 1, 19.1530, 0.0020, 0.0022, 1815.3395, 0.0043, 0.0038, 7.01, 0.20, 0.27, 333, 13, 13, 0.01764, 0.00086, 0.00210, 2.40, 0.34, 0.53, 1.25, 0.16, 0.23, 18.5, 6.1, 2.6, 200, 160, 120
201441872.1, 1, 4.44044, 0.00037, 0.00038, 1812.8841, 0.0032, 0.0031, 2.71, 0.18, 0.37, 141.4, 8.8, 9.4, 0.01147, 0.00096, 0.00273, 1.32, 0.15, 0.33, 1.053, 0.081, 0.088, 10.6, 5.0, 2.2, 450, 440, 220
201445392.1, 1, 10.35160, 0.00079, 0.00074, 1813.6125, 0.0025, 0.0025, 2.46, 0.18, 0.29, 1470, 81, 84, 0.0368, 0.0035, 0.0083, 2.86, 0.37, 0.66, 0.712, 0.064, 0.028, 28.3, 12.1, 5.6, 27, 24, 11
201445392.2, 1, 5.06347, 0.00026, 0.00023, 1813.0722, 0.0019, 0.0021, 1.683, 0.088, 0.108, 993, 50, 52, 0.0299, 0.0019, 0.0036, 2.32, 0.26, 0.30, 0.712, 0.064, 0.028, 21.1, 5.8, 2.8, 49, 29, 14
201445732.1, 1, 11.20381, 0.00055, 0.00055, 1817.4926, 0.0021, 0.0023, 1.133, 0.091, 0.111, 354, 27, 26, 0.0182, 0.0015, 0.0027, 2.18, 0.33, 0.60, 1.10, 0.14, 0.25, 66, 23, 12, 11.3, 9.0, 8.5
201460826.1, 1, 17.3678, 0.0047, 0.0053, 1816.7303, 0.0090, 0.0090, 9.17, 0.55, 0.82, 211, 12, 12, 0.0139, 0.0014, 0.0042, 1.93, 0.39, 0.71, 1.27, 0.22, 0.27, 12.3, 6.6, 2.4, 360, 420, 260
201465501.1, 1, 18.44951, 0.00057, 0.00059, 1822.66979, 0.00100, 0.00104, 2.414, 0.095, 0.110, 3990, 120, 130, 0.0605, 0.0026, 0.0044, 3.09, 0.58, 0.47, 0.468, 0.086, 0.063, 57.4, 11.7, 5.3, 3.4, 2.3, 1.5
201497682.1, 1, 7.79983, 0.00075, 0.00073, 1814.2678, 0.0043, 0.0045, 2.99, 0.23, 0.41, 561, 35, 37, 0.0227, 0.0023, 0.0072, 1.37, 0.15, 0.44, 0.554, 0.016, 0.023, 17.1, 9.2, 3.6, 88, 95, 37
201497682.2, 1, 13.8394, 0.0030, 0.0029, 1820.9555, 0.0049, 0.0050, 2.53, 0.34, 0.31, 487, 45, 46, 0.0214, 0.0017, 0.0027, 1.29, 0.11, 0.17, 0.554, 0.016, 0.023, 37.0, 11.7, 8.2, 18.9, 12.1, 8.5
201497682.3, 1, 3.88300, 0.00032, 0.00038, 1810.8500, 0.0047, 0.0040, 2.03, 0.16, 0.22, 322, 30, 31, 0.0176, 0.0015, 0.0024, 1.060, 0.095, 0.153, 0.554, 0.016, 0.023, 12.6, 4.5, 2.5, 162, 117, 66
201505350.1, 1, 7.919454, 0.000040, 0.000042, 1813.38374, 0.00023, 0.00022, 3.261, 0.035, 0.036, 6673, 51, 50, 0.0743, 0.0011, 0.0020, 6.67, 0.37, 0.42, 0.823, 0.044, 0.047, 19.54, 1.04, 0.48, 88, 13, 11
201505350.2, 1, 23.81486, 0.00050, 0.00055, 1817.27527, 0.00090, 0.00087, 3.784, 0.075, 0.097, 2325, 40, 42, 0.0456, 0.0012, 0.0030, 4.10, 0.24, 0.36, 0.823, 0.044, 0.047, 47.1, 7.6, 3.3, 15.2, 5.2, 2.8
201512465.1, 1, 2.333123, 0.000106, 0.000096, 1812.4806, 0.0019, 0.0021, 1.13, 0.15, 0.18, 12700, 1300, 1300, 0.121, 0.022, 0.123, 2.95, 0.65, 3.02, 0.224, 0.026, 0.025, 12.6, 3.4, 6.1, 39, 25, 40
201515470.1, 1, 20.2073, 0.0029, 0.0027, 1822.8668, 0.0058, 0.0063, 3.71, 0.28, 0.30, 735, 50, 52, 0.0255, 0.0021, 0.0044, 2.12, 0.29, 0.37, 0.7624, 0.0811, 0.0074, 37.3, 11.8, 6.0, 17.2, 11.5, 5.5
201528215.1, 1, 6.39916, 0.00074, 0.00073, 1816.1536, 0.0053, 0.0056, 2.47, 0.20, 0.26, 401, 34, 36, 0.0194, 0.0016, 0.0030, 1.48, 0.12, 0.24, 0.7006, 0.0045, 0.0300, 17.3, 6.1, 3.2, 114, 80, 44
201543531.1, 1, 2.48038, 0.00028, 0.00031, 1812.5024, 0.0052, 0.0048, 1.84, 0.32, 0.39, 116, 12, 13, 0.0104, 0.0015, 0.0091, 1.44, 0.30, 1.27, 1.27, 0.20, 0.12, 8.5, 6.2, 2.7, 850, 1250, 570
201546136.1, 1, 1.96712, 0.00017, 0.00017, 1810.5937, 0.0037, 0.0036, 2.70, 0.25, 0.41, 361, 24, 24, 0.0192, 0.0036, 0.0215, 1.73, 0.36, 1.94, 0.826, 0.074, 0.033, 4.4, 2.7, 1.4, 1410, 1740, 910
201546283.1, 1, 6.771375, 0.000053, 0.000053, 1812.84481, 0.00034, 0.00034, 2.856, 0.051, 0.063, 2804, 22, 23, 0.0496, 0.0015, 0.0024, 5.05, 0.42, 0.31, 0.932, 0.072, 0.034, 17.1, 2.8, 1.8, 96, 34, 22
201549860.1, 1, 5.60871, 0.00028, 0.00023, 1812.1166, 0.0015, 0.0017, 1.798, 0.085, 0.118, 938, 55, 54, 0.0289, 0.0020, 0.0040, 1.90, 0.14, 0.30, 0.603, 0.015, 0.042, 21.7, 6.2, 2.9, 42, 24, 13
201549860.2, 1, 2.39901, 0.00022, 0.00020, 1810.5969, 0.0029, 0.0029, 1.99, 0.13, 0.15, 404, 30, 32, 0.0192, 0.0015, 0.0028, 1.27, 0.10, 0.21, 0.603, 0.015, 0.042, 8.2, 2.5, 1.2, 295, 181, 99
201561956.1, 1, 13.2359, 0.0030, 0.0031, 1814.500, 0.012, 0.011, 2.64, 0.30, 0.38, 469, 52, 58, 0.0208, 0.0022, 0.0046, 2.09, 0.23, 0.48, 0.924, 0.033, 0.050, 33.4, 12.9, 7.3, 43, 34, 20
201565013.1, 1, 8.63795, 0.00013, 0.00013, 1811.42828, 0.00066, 0.00066, 2.047, 0.073, 0.081, 27380, 500, 500, 0.317, 0.094, 0.150, 15.1, 4.7, 7.3, 0.438, 0.044, 0.040, 26.16, 0.94, 1.38, 14.9, 4.4, 4.2
201577017.1, 1, 0.4775252, 0.0000022, 0.0000021, 1810.33598, 0.00021, 0.00021, 2.047, 0.023, 0.021, 15255, 89, 89, 0.353, 0.054, 0.072, 20.1, 3.4, 4.5, 0.522, 0.039, 0.049, 1.933, 0.086, 0.073, 3460, 910, 990
201577035.1, 1, 19.30481, 0.00056, 0.00055, 1819.5804, 0.0011, 0.0012, 3.806, 0.064, 0.090, 1691, 28, 28, 0.0379, 0.0013, 0.0032, 2.98, 0.38, 0.84, 0.721, 0.090, 0.194, 37.5, 6.8, 2.7, 45, 20, 25
201577112.1, 1, 44.3940, 0.0024, 0.0024, 1826.0074, 0.0017, 0.0018, 2.79, 0.14, 0.23, 15170, 640, 680, 0.1174, 0.0070, 0.0114, 4.07, 1.02, 0.98, 0.318, 0.077, 0.070, 123, 27, 16, 0.52, 0.44, 0.37
201588420.1, 1, 3.29163, 0.00015, 0.00015, 1813.4812, 0.0020, 0.0020, 1.290, 0.092, 0.128, 394, 26, 28, 0.0189, 0.0015, 0.0037, 1.17, 0.10, 0.24, 0.567, 0.019, 0.031, 17.1, 6.6, 3.0, 92, 70, 33
201596316.1, 1, 39.8642, 0.0055, 0.0057, 1829.8511, 0.0039, 0.0037, 5.80, 0.30, 0.43, 916, 41, 43, 0.0298, 0.0030, 0.0053, 2.92, 0.30, 0.53, 0.896, 0.020, 0.040, 43, 19, 11, 15.3, 13.6, 8.2
201596733.1, 1, 2.896528, 0.000061, 0.000060, 1812.10578, 0.00095, 0.00105, 1.598, 0.075, 0.132, 3274, 82, 87, 0.0551, 0.0037, 0.0072, 1.45, 0.29, 0.29, 0.242, 0.045, 0.036, 12.6, 4.1, 2.1, 39, 33, 21
201613023.1, 1, 8.28192, 0.00037, 0.00036, 1815.3732, 0.0020, 0.0020, 4.14, 0.12, 0.20, 481, 14, 15, 0.0210, 0.0011, 0.0032, 2.48, 0.42, 0.41, 1.084, 0.177, 0.070, 13.7, 5.3, 1.9, 249, 208, 77
201617985.1, 1, 7.28076, 0.00034, 0.00038, 1812.6405, 0.0020, 0.0020, 1.87, 0.35, 0.19, 1293, 74, 74, 0.060, 0.027, 0.042, 2.6, 1.2, 1.8, 0.3990, 0.0430, 0.0080, 12.1, 1.9, 21.2, 58, 26, 206
201619647.1, 1, 4.58328, 0.00034, 0.00033, 1813.6033, 0.0039, 0.0041, 2.21, 0.17, 0.21, 1520, 100, 120, 0.0372, 0.0027, 0.0050, 2.21, 0.27, 0.38, 0.545, 0.054, 0.056, 14.6, 4.2, 2.3, 52, 32, 20
201619647.2, 1, 1.65336, 0.00012, 0.00011, 1810.8473, 0.0031, 0.0034, 1.61, 0.14, 0.24, 686, 49, 52, 0.0254, 0.0022, 0.0054, 1.51, 0.20, 0.36, 0.545, 0.054, 0.056, 6.8, 2.9, 1.4, 240, 210, 110
201635132.1, 1, , , , 1826.98524, 0.00037, 0.00037, 5.16, 0.11, 0.12, 31770, 240, 240, 0.38, 0.11, 0.15, 24.9, 7.5, 9.8, 0.6009, 0.0627, 0.0072, , , , , , 
201635569.1, 1, 8.36779, 0.00011, 0.00011, 1811.45284, 0.00053, 0.00054, 2.330, 0.077, 0.064, 12260, 180, 190, 0.1102, 0.0057, 0.0071, 8.51, 0.48, 0.57, 0.708, 0.015, 0.012, 23.8, 2.2, 4.0, 17.6, 3.5, 6.1
201637175.1, 1, 0.3810654, 0.0000019, 0.0000018, 1810.35561, 0.00018, 0.00018, 0.586, 0.015, 0.023, 6240, 150, 170, 0.0774, 0.0044, 0.0059, 5.40, 0.73, 0.46, 0.640, 0.079, 0.024, 4.51, 0.55, 0.68, 470, 160, 150
201647718.1, 1, 31.6551, 0.0030, 0.0029, 1825.6892, 0.0038, 0.0037, 4.64, 0.23, 0.31, 999, 51, 52, 0.0293, 0.0025, 0.0062, 2.48, 0.21, 0.52, 0.7740, 0.0080, 0.0104, 46.8, 17.1, 7.1, 11.6, 8.5, 3.5
201650711.1, 1, 5.54583, 0.00067, 0.00069, 1814.8943, 0.0047, 0.0044, 2.09, 0.18, 0.26, 152, 15, 16, 0.0119, 0.0011, 0.0023, 0.441, 0.068, 0.106, 0.340, 0.041, 0.047, 17.4, 6.8, 3.5, 26, 23, 15
201654498.1, 1, 18.4502, 0.0050, 0.0053, 1816.9610, 0.0081, 0.0090, 3.72, 0.92, 0.94, 850, 110, 120, 0.0322, 0.0070, 0.0325, 2.52, 0.58, 2.54, 0.717, 0.055, 0.029, 26, 15, 20, 23, 27, 35
201666578.1, 1, 4.13330, 0.00047, 0.00044, 1813.1326, 0.0044, 0.0046, 1.71, 0.31, 0.47, 1120, 130, 140, 0.0352, 0.0064, 0.0382, 1.20, 0.31, 1.32, 0.312, 0.058, 0.059, 13.3, 7.6, 7.5, 44, 56, 56
201677835.1, 1, 20.5107, 0.0020, 0.0020, 1817.4772, 0.0039, 0.0036, 3.39, 0.20, 0.29, 1104, 66, 69, 0.0309, 0.0027, 0.0071, 2.23, 0.23, 0.54, 0.662, 0.035, 0.051, 42.0, 15.8, 6.2, 13.1, 10.0, 4.4
201690311.1, 1, 2.770522, 0.000097, 0.000097, 1812.7938, 0.0016, 0.0016, 2.348, 0.096, 0.142, 2090, 83, 80, 0.0420, 0.0028, 0.0066, 3.19, 0.31, 0.52, 0.696, 0.049, 0.030, 8.53, 2.26, 0.96, 221, 121, 54
201713348.1, 1, 1.422602, 0.000019, 0.000019, 1810.89245, 0.00082, 0.00060, 1.123, 0.033, 0.031, 345, 10, 11, 0.01770, 0.00073, 0.00190, 1.407, 0.073, 0.153, 0.729, 0.023, 0.012, 9.05, 2.25, 0.80, 272, 136, 49
201717274.1, 1, 3.52725, 0.00030, 0.00030, 1813.4405, 0.0033, 0.0033, 1.68, 0.17, 0.29, 1990, 160, 170, 0.0430, 0.0043, 0.0140, 1.21, 0.34, 0.52, 0.257, 0.067, 0.073, 14.2, 7.1, 3.3, 36, 45, 34
201732557.1, 1, 6.6620, 0.0012, 0.0011, 1814.0819, 0.0070, 0.0065, 3.08, 0.37, 0.72, 946, 97, 102, 0.0302, 0.0037, 0.0161, 1.59, 0.37, 0.93, 0.483, 0.094, 0.116, 13.8, 8.4, 4.1, 64, 86, 60
201736247.1, 1, 11.81004, 0.00060, 0.00058, 1811.8513, 0.0022, 0.0022, 2.403, 0.095, 0.119, 1329, 53, 54, 0.0354, 0.0016, 0.0028, 3.08, 0.44, 0.56, 0.80, 0.11, 0.13, 35.4, 9.3, 3.8, 20.5, 12.1, 8.1
201754305.1, 1, 7.62117, 0.00056, 0.00053, 1811.6773, 0.0035, 0.0039, 2.19, 0.13, 0.16, 1041, 58, 61, 0.0314, 0.0020, 0.0033, 1.87, 0.13, 0.21, 0.544, 0.012, 0.021, 24.1, 7.6, 3.7, 47, 29, 15
201754305.2, 1, 19.0702, 0.0022, 0.0025, 1828.5663, 0.0047, 0.0044, 3.37, 0.26, 0.52, 1065, 79, 82, 0.0310, 0.0032, 0.0118, 1.84, 0.20, 0.70, 0.544, 0.012, 0.021, 37.8, 20.9, 7.7, 19.0, 21.0, 7.9
201775904.1, 1, , , , 1835.54205, 0.00021, 0.00022, 4.808, 0.056, 0.069, 13972, 53, 53, 0.253, 0.067, 0.094, 35, 11, 13, 1.266, 0.202, 0.016, , , , , , 
201779067.1, 1, 27.242808, 0.000071, 0.000074, 1820.25998, 0.00011, 0.00010, 6.566, 0.029, 0.032, 37137, 54, 113, 0.336, 0.068, 0.174, 93, 19, 48, 2.54, 0.12, 0.15, 26.77, 0.37, 0.59, 67.3, 6.9, 9.0
201785059.1, 1, 1.395336, 0.000052, 0.000056, 1811.5947, 0.0018, 0.0017, 1.232, 0.076, 0.097, 665, 35, 37, 0.0248, 0.0017, 0.0035, 0.76, 0.15, 0.24, 0.280, 0.053, 0.080, 7.8, 2.5, 1.2, 117, 99, 103
201793642.1, 1, 15.3791, 0.0018, 0.0019, 1817.0854, 0.0043, 0.0040, 2.28, 0.32, 0.48, 2560, 320, 330, 0.0516, 0.0081, 0.0467, 1.89, 0.53, 1.74, 0.336, 0.077, 0.060, 41, 20, 17, 5.0, 6.1, 5.1
201828749.1, 1, 33.5116, 0.0015, 0.0016, 1813.1520, 0.0019, 0.0018, 5.35, 0.60, 0.22, 732, 19, 20, 0.0302, 0.0032, 0.0033, 2.89, 0.41, 0.38, 0.875, 0.083, 0.067, 21.3, 2.3, 20.7, 94, 27, 183
201833600.1, 1, 8.75198, 0.00060, 0.00063, 1819.0859, 0.0033, 0.0029, 3.00, 0.16, 0.27, 1337, 63, 67, 0.0331, 0.0028, 0.0090, 2.29, 0.24, 0.64, 0.634, 0.039, 0.045, 20.6, 7.7, 2.7, 36, 27, 11
201833600.2, 1, 3.96165, 0.00035, 0.00034, 1813.0387, 0.0037, 0.0038, 2.16, 0.14, 0.17, 485, 36, 38, 0.0214, 0.0014, 0.0026, 1.48, 0.14, 0.21, 0.634, 0.039, 0.045, 12.4, 4.0, 2.0, 100, 65, 35
201837434.1, 1, 6.97251, 0.00080, 0.00093, 1814.3554, 0.0065, 0.0051, 2.81, 0.25, 0.56, 916, 64, 69, 0.0294, 0.0031, 0.0114, 2.01, 0.21, 0.78, 0.6252, 0.0061, 0.0203, 16.1, 9.4, 4.0, 63, 74, 32
201841433.1, 1, 12.3389, 0.0016, 0.0017, 1819.8344, 0.0054, 0.0045, 2.76, 0.25, 0.44, 1021, 86, 90, 0.0308, 0.0031, 0.0087, 2.11, 0.23, 0.61, 0.628, 0.025, 0.043, 29.5, 14.7, 6.7, 31, 31, 15
201841433.2, 1, 4.16888, 0.00050, 0.00056, 1811.6338, 0.0062, 0.0056, 2.40, 0.27, 0.34, 447, 47, 50, 0.0205, 0.0020, 0.0047, 1.41, 0.15, 0.34, 0.628, 0.025, 0.043, 11.5, 5.2, 2.6, 206, 187, 97
201846824.1, 1, 2.89465, 0.00036, 0.00034, 1810.6167, 0.0054, 0.0055, 1.43, 0.19, 0.25, 551, 63, 69, 0.0228, 0.0024, 0.0057, 1.75, 0.24, 0.46, 0.702, 0.059, 0.049, 13.3, 6.2, 3.4, 67, 64, 35
201855371.1, 1, 17.96832, 0.00085, 0.00090, 1817.9472, 0.0021, 0.0019, 2.59, 0.13, 0.17, 915, 37, 39, 0.0293, 0.0016, 0.0034, 1.78, 0.31, 0.29, 0.556, 0.090, 0.063, 47.7, 16.8, 7.2, 6.6, 5.1, 2.5
201856786.1, 1, 3.83794, 0.00041, 0.00039, 1812.6581, 0.0042, 0.0042, 2.12, 0.18, 0.25, 315, 25, 26, 0.0172, 0.0015, 0.0030, 1.51, 0.33, 0.27, 0.809, 0.162, 0.042, 12.0, 4.6, 2.4, 65, 57, 27
201856786.2, 1, 5.24086, 0.00094, 0.00147, 1810.7424, 0.0172, 0.0096, 2.57, 0.28, 0.34, 292, 33, 34, 0.0166, 0.0015, 0.0027, 1.46, 0.32, 0.25, 0.809, 0.162, 0.042, 13.5, 5.0, 2.8, 51, 43, 22
201862715.1, 1, 2.6556760, 0.0000017, 0.0000017, 1812.949114, 0.000027, 0.000027, 2.6171, 0.0050, 0.0049, 14877, 16, 17, 0.11512, 0.00083, 0.00081, 11.1, 1.0, 11.1, 0.884, 0.083, 0.884, 7.834, 0.090, 0.108, 590, 170, 1660
201896171.1, 1, 8.91058, 0.00088, 0.00087, 1819.0428, 0.0038, 0.0039, 2.87, 0.35, 0.61, 592, 37, 38, 0.0249, 0.0041, 0.0201, 2.80, 0.76, 2.26, 1.028, 0.222, 0.033, 18.1, 11.5, 7.2, 116, 156, 93
201912552.1, 1, 32.94171, 0.00080, 0.00084, 1836.17194, 0.00059, 0.00064, 2.629, 0.056, 0.067, 3098, 62, 65, 0.0517, 0.0017, 0.0038, 1.40, 0.29, 0.18, 0.249, 0.050, 0.027, 94.3, 14.6, 6.6, 0.70, 0.46, 0.24
201920032.1, 1, 28.2671, 0.0020, 0.0021, 1833.2111, 0.0026, 0.0026, 4.22, 0.14, 0.17, 757, 32, 34, 0.0263, 0.0013, 0.0029, 2.94, 0.78, 0.34, 1.028, 0.266, 0.030, 47.3, 12.8, 5.3, 16.9, 12.6, 4.0
201920032.2, 1, 4.73172, 0.00035, 0.00037, 1811.3374, 0.0032, 0.0034, 1.20, 0.16, 0.17, 245, 31, 33, 0.0152, 0.0015, 0.0028, 1.70, 0.47, 0.32, 1.028, 0.266, 0.030, 26.0, 10.0, 6.0, 56, 51, 26
201923289.1, 1, 0.782022, 0.000041, 0.000043, 1810.3858, 0.0027, 0.0024, 1.41, 0.12, 0.15, 267, 19, 20, 0.0154, 0.0014, 0.0031, 1.58, 0.24, 0.32, 0.940, 0.113, 0.021, 3.71, 1.31, 0.66, 2080, 1550, 740
201925324.1, 1, 15.4769, 0.0015, 0.0015, 1819.2588, 0.0037, 0.0038, 3.53, 0.21, 0.27, 1730, 110, 120, 0.0401, 0.0026, 0.0046, 2.89, 0.23, 0.38, 0.660, 0.032, 0.043, 30.9, 9.1, 4.4, 15.7, 9.4, 4.9
201927336.1, 1, 6.45027, 0.00029, 0.00032, 1811.9392, 0.0026, 0.0022, 1.62, 0.10, 0.14, 606, 32, 33, 0.0235, 0.0018, 0.0039, 2.29, 0.20, 0.38, 0.894, 0.033, 0.012, 27.1, 9.5, 4.4, 48, 34, 16
202060800.1, 0, 3.262038, 0.000012, 0.000012, 1773.678726, 0.000066, 0.000065, 2.253, 0.027, 0.031, 24289, 50, 47, 0.277, 0.060, 0.141, , , , , , , 8.66, 0.21, 0.55, , , 
202062450.1, 0, 4.4654, 0.0024, 0.0025, 1775.982, 0.011, 0.011, 7.48, 0.58, 0.52, 15900, 1300, 1300, 0.180, 0.059, 0.137, 45, 15, 35, 2.30, 0.12, 0.18, 3.32, 0.35, 1.00, 14300, 3500, 9000
202065819.1, 0, 5.74372, 0.00017, 0.00017, 1776.25053, 0.00045, 0.00045, 4.205, 0.089, 0.093, 7985, 53, 53, 0.205, 0.054, 0.074, , , , , , , 6.52, 0.31, 0.39, , , 
202066537.1, 0, 6.905053, 0.000092, 0.000092, 1775.09723, 0.00023, 0.00023, 3.873, 0.063, 0.064, 25067, 97, 98, 0.352, 0.099, 0.128, , , , , , , 11.12, 0.25, 0.47, , , 
202066811.1, 0, 1.696374, 0.000012, 0.000012, 1773.58891, 0.00014, 0.00014, 3.729, 0.020, 0.022, 37790, 100, 100, 0.1803, 0.0037, 0.0044, 35.3, 3.7, 1.0, 1.793, 0.185, 0.029, 4.043, 0.065, 0.068, 6500, 1800, 1300
202071289.1, 0, 3.046136, 0.000021, 0.000022, 1774.35565, 0.00014, 0.00013, 2.521, 0.028, 0.036, 37780, 200, 210, 0.41, 0.11, 0.15, 76, 26, 28, 1.698, 0.350, 0.060, 8.02, 0.15, 0.31, 599, 249, 67
202071401.1, 0, 3.23792, 0.00025, 0.00026, 1772.2298, 0.0015, 0.0014, 1.446, 0.074, 0.105, 431, 19, 20, 0.0200, 0.0013, 0.0030, , , , , , , 15.2, 5.1, 2.4, , , 
202071725.1, 0, 1.42636, 0.00013, 0.00013, 1773.3448, 0.0016, 0.0017, 2.33, 0.10, 0.10, 301.6, 8.7, 8.8, 0.0142, 0.0011, 0.0033, 6.66, 0.56, 1.55, 4.28, 0.16, 0.20, 4.48, 0.85, 0.35, 7900, 3100, 1500
202083828.1, 0, 14.56594, 0.00093, 0.00090, 1775.1661, 0.0012, 0.0012, 4.71, 0.11, 0.26, 2589, 49, 53, 0.0490, 0.0023, 0.0043, , , , , , , 22.4, 8.3, 2.5, , , 
202084970.1, 0, 2.86136, 0.00086, 0.00091, 1774.8909, 0.0057, 0.0055, 2.16, 0.21, 0.26, 1169, 91, 97, 0.0330, 0.0025, 0.0046, , , , , , , 9.1, 2.8, 1.7, , , 
202085553.1, 0, 3.10622, 0.00049, 0.00050, 1772.4445, 0.0032, 0.0030, 2.71, 0.26, 0.26, 1950, 110, 110, 0.101, 0.030, 0.039, , , , , , , 3.95, 0.45, 0.56, , , 
202085597.1, 0, 1.814553, 0.000052, 0.000052, 1773.01721, 0.00054, 0.00056, 3.436, 0.038, 0.044, 12890, 140, 130, 0.181, 0.036, 0.092, , , , , , , 2.757, 0.087, 0.130, , , 
202085698.1, 0, 17.1541, 0.0017, 0.0016, 1778.8849, 0.0012, 0.0013, 8.48, 0.20, 0.17, 19480, 190, 180, 0.354, 0.080, 0.109, , , , , , , 12.96, 0.32, 0.86, , , 
202085934.1, 0, 12.1507, 0.0023, 0.0022, 1779.5445, 0.0029, 0.0031, 3.85, 0.15, 0.20, 290, 13, 14, 0.01639, 0.00095, 0.00233, 1.48, 0.14, 0.23, 0.830, 0.059, 0.045, 21.2, 7.3, 3.2, 63, 45, 20
202088212.1, 0, 2.620799, 0.000030, 0.000032, 1772.29873, 0.00018, 0.00017, 2.619, 0.040, 0.042, 9410, 38, 36, 0.195, 0.048, 0.082, 37, 10, 15, 1.725, 0.208, 0.071, 4.82, 0.18, 0.31, 2300, 580, 360
202090723.1, 0, 6.14818, 0.00032, 0.00032, 1777.67006, 0.00084, 0.00078, 3.885, 0.047, 0.072, 1513, 19, 20, 0.03756, 0.00079, 0.00211, , , , , , , 11.82, 2.26, 0.73, , , 
202090737.1, 0, 1.49761, 0.00012, 0.00012, 1772.3826, 0.0015, 0.0015, 2.711, 0.076, 0.105, 222.8, 6.1, 6.3, 0.01452, 0.00067, 0.00183, , , , , , , 3.77, 1.25, 0.53, , , 
202091388.1, 0, 6.48167, 0.00069, 0.00068, 1773.3779, 0.0016, 0.0016, 2.82, 0.12, 0.16, 1249, 38, 39, 0.0344, 0.0021, 0.0041, 3.46, 0.22, 0.43, 0.922, 0.017, 0.031, 15.5, 5.4, 2.7, 151, 106, 55
202092559.1, 0, 0.66870, 0.00012, 0.00011, 1772.2339, 0.0027, 0.0030, 2.17, 0.14, 0.21, 119.6, 7.5, 8.1, 0.01048, 0.00082, 0.00190, 2.22, 0.20, 0.41, 1.942, 0.092, 0.085, 2.15, 0.59, 0.32, 12300, 6900, 3800
202092782.1, 0, 13.34610, 0.00043, 0.00044, 1779.48747, 0.00038, 0.00037, 2.657, 0.051, 0.063, 5465, 37, 37, 0.151, 0.037, 0.060, 42, 10, 17, 2.575, 0.110, 0.037, 20.3, 1.3, 1.7, 169, 27, 31
202093020.1, 0, 4.137370, 0.000092, 0.000095, 1774.31149, 0.00039, 0.00038, 2.238, 0.067, 0.069, 10490, 110, 110, 0.217, 0.061, 0.086, 24.5, 8.6, 10.1, 1.03, 0.22, 0.13, 9.04, 0.42, 0.53, 270, 140, 110
202093968.1, 0, 2.469851, 0.000080, 0.000083, 1774.54812, 0.00062, 0.00058, 2.658, 0.203, 0.075, 1234, 85, 39, 0.0406, 0.0117, 0.0063, 6.6, 2.0, 1.1, 1.479, 0.127, 0.086, 3.46, 0.41, 3.99, 8700, 2500, 20000
202094740.1, 0, 0.690458, 0.000020, 0.000020, 1772.40441, 0.00076, 0.00074, 5.890, 0.086, 0.075, 6655, 66, 65, 0.256, 0.059, 0.060, , , , , , , 1.299, 0.057, 0.058, , , 
202126849.1, 0, 3.799878, 0.000014, 0.000014, 1774.286563, 0.000060, 0.000061, 1.762, 0.093, 0.045, 25600, 400, 290, 0.1558, 0.0205, 0.0067, 11.8, 1.8, 1.0, 0.693, 0.048, 0.054, 15.5, 1.3, 3.6, 56, 12, 28
202126852.1, 0, 2.790862, 0.000015, 0.000016, 1774.09164, 0.00011, 0.00011, 2.314, 0.027, 0.021, 9773, 42, 36, 0.1065, 0.0021, 0.0037, 16.72, 1.98, 0.86, 1.439, 0.168, 0.054, 6.87, 0.26, 0.23, 1690, 420, 170
202126853.1, 0, 21.17051, 0.00029, 0.00028, 1780.92731, 0.00022, 0.00026, 5.003, 0.051, 0.062, 15771, 39, 38, 0.295, 0.073, 0.088, 81, 20, 25, 2.536, 0.076, 0.189, 22.50, 0.61, 0.98, 129, 12, 23
202126884.1, 0, 5.319075, 0.000090, 0.000089, 1773.95146, 0.00026, 0.00026, 6.755, 0.035, 0.032, 7124, 25, 25, 0.08027, 0.00092, 0.00186, 20.0, 1.6, 1.7, 2.28, 0.19, 0.18, 5.98, 0.18, 0.24, 1780, 330, 340
202126887.1, 0, 12.866412, 0.000078, 0.000078, 1777.24074, 0.00010, 0.00010, 3.120, 0.034, 0.043, 31311, 76, 74, 0.342, 0.091, 0.156, 61, 16, 28, 1.642, 0.029, 0.025, 25.83, 0.48, 0.82, 75.5, 5.4, 6.6
202137637.1, 0, 6.62230, 0.00085, 0.00155, 1777.4417, 0.0053, 0.0023, 1.23, 0.13, 0.18, 3480, 210, 240, 0.0573, 0.0058, 0.0231, , , , , , , 36.6, 17.3, 8.9, , , 
202139294.1, 0, 0.5217136, 0.0000031, 0.0000031, 1772.253278, 0.000097, 0.000097, 4.014, 0.040, 0.050, 14286, 21, 21, 0.367, 0.059, 0.071, 452, 78, 96, 11.27, 0.69, 1.00, 1.462, 0.060, 0.070, 8500, 1500, 1900
202600948.1, 2, 5.98950, 0.00028, 0.00026, 1899.2199, 0.0019, 0.0020, 1.84, 0.17, 0.36, 354, 17, 17, 0.0182, 0.0023, 0.0106, 2.04, 0.39, 1.21, 1.03, 0.15, 0.11, 20.8, 14.0, 5.1, 119, 164, 63
202688980.1, 2, 1.45556515, 0.00000091, 0.00000088, 1895.183454, 0.000027, 0.000028, 2.550, 0.012, 0.014, 27008, 21, 19, 0.318, 0.067, 0.137, 71, 15, 34, 2.043, 0.051, 0.435, 3.585, 0.057, 0.109, 2780, 180, 1200
202710713.1, 2, 3.32550, 0.00017, 0.00017, 1895.3803, 0.0018, 0.0018, 7.10, 0.25, 0.22, 1179, 23, 23, 0.116, 0.029, 0.030, 1080, 320, 350, 85, 14, 17, 1.965, 0.063, 0.066, 2300, 1100, 1300
202774883.1, 2, 13.1426, 0.0028, 0.0025, 1906.5997, 0.0064, 0.0078, 5.72, 0.55, 0.58, 5290, 310, 310, 0.130, 0.044, 0.075, 200, 150, 180, 13.9, 9.5, 9.4, 9.7, 1.1, 1.9, 210, 410, 410
202821899.1, 2, 4.47471, 0.00011, 0.00011, 1895.68674, 0.00100, 0.00099, 3.033, 0.081, 0.102, 1730, 30, 29, 0.081, 0.020, 0.037, 22.0, 5.7, 10.1, 2.486, 0.154, 0.032, 4.69, 0.41, 0.53, 1100, 250, 260
202900527.1, 2, 13.00819, 0.00010, 0.00010, 1905.75787, 0.00033, 0.00034, 5.395, 0.040, 0.039, 12279, 70, 76, 0.1047, 0.0032, 0.0061, 20.1, 2.1, 1.7, 1.76, 0.17, 0.10, 19.1, 1.1, 1.1, 46.0, 10.6, 7.6
202971774.1, 2, 0.2358684, 0.0000015, 0.0000015, 1894.53027, 0.00029, 0.00030, 0.742, 0.052, 0.105, 754, 25, 26, 0.0313, 0.0093, 0.0338, 6.1, 1.9, 6.6, 1.792, 0.196, 0.060, 1.69, 0.44, 0.93, 5900, 3300, 6500
203042994.1, 2, 12.99109, 0.00073, 0.00077, 1898.9179, 0.0026, 0.0024, 1.65, 0.24, 0.24, 6020, 530, 520, 0.088, 0.020, 0.089, 43, 34, 85, 4.5, 3.4, 7.7, 40, 11, 30, 15, 34, 78
203099398.1, 2, 1.839160, 0.000060, 0.000063, 1896.0112, 0.0014, 0.0014, 1.507, 0.068, 0.072, 151.5, 5.7, 6.0, 0.01194, 0.00063, 0.00150, 0.62, 0.17, 0.24, 0.48, 0.13, 0.18, 8.3, 2.7, 1.1, 160, 170, 190
203139512.1, 2, 2.032664, 0.000088, 0.000083, 1895.4333, 0.0019, 0.0021, 1.408, 0.079, 0.099, 1159, 57, 61, 0.0329, 0.0018, 0.0033, 1.92, 0.27, 0.23, 0.535, 0.069, 0.037, 10.1, 3.0, 1.4, 62, 40, 19
203139512.2, 2, 6.11706, 0.00052, 0.00058, 1895.0074, 0.0049, 0.0041, 2.06, 0.15, 0.21, 976, 79, 83, 0.0302, 0.0023, 0.0044, 1.76, 0.26, 0.29, 0.535, 0.069, 0.037, 20.2, 7.0, 3.6, 15.7, 11.7, 5.9
203311200.1, 2, , , , 1954.01476, 0.00066, 0.00066, 13.021, 0.087, 0.087, 3511, 25, 26, 0.0603, 0.0011, 0.0029, 12.81, 0.65, 0.65, 1.947, 0.092, 0.029, , , , , , 
203616858.1, 2, 1.68027, 0.00011, 0.00011, 1894.9732, 0.0027, 0.0027, 2.62, 0.29, 0.31, 262, 12, 13, 0.0207, 0.0077, 0.0238, 2.9, 1.1, 3.3, 1.275, 0.103, 0.047, 2.45, 0.93, 2.85, 5900, 4600, 13600
203633064.1, 2, 0.7099504, 0.0000013, 0.0000013, 1894.832672, 0.000081, 0.000080, 2.172, 0.020, 0.016, 16512, 34, 34, 0.357, 0.057, 0.079, 80, 13, 21, 2.065, 0.024, 0.289, 2.482, 0.139, 0.095, 7450, 910, 2190
203753577.1, 2, 3.400858, 0.000022, 0.000022, 1895.09284, 0.00030, 0.00031, 2.281, 0.055, 0.062, 3404, 23, 23, 0.132, 0.033, 0.046, 14.1, 3.6, 5.0, 0.983, 0.038, 0.027, 5.53, 0.33, 0.44, 1220, 260, 280
203771098.1, 2, , , , 1957.98832, 0.00021, 0.00021, 6.408, 0.045, 0.065, 4372, 26, 26, 0.06046, 0.00070, 0.00125, 8.24, 0.65, 0.56, 1.249, 0.097, 0.081, , , , , , 
203771098.2, 2, 20.88506, 0.00027, 0.00028, 1905.79581, 0.00062, 0.00058, 5.475, 0.073, 0.090, 2213, 21, 21, 0.0436, 0.0011, 0.0024, 5.94, 0.48, 0.50, 1.249, 0.097, 0.081, 28.6, 3.8, 1.8, 36.7, 11.4, 6.7
203771098.3, 2, , , , 1915.62427, 0.00035, 0.00033, 6.546, 0.059, 0.053, 3145, 22, 21, 0.0551, 0.0016, 0.0027, 7.51, 0.62, 0.61, 1.249, 0.097, 0.081, , , , , , 
203776696.1, 2, 3.535155, 0.000075, 0.000074, 1896.02500, 0.00085, 0.00087, 5.431, 0.062, 0.069, 6314, 77, 77, 0.0732, 0.0011, 0.0021, 16.6, 3.8, 1.9, 2.07, 0.47, 0.23, 5.28, 0.27, 0.12, 410, 200, 110
203784668.1, 2, , , , 1949.2030, 0.0018, 0.0018, 14.67, 0.39, 0.33, 5701, 79, 77, 0.231, 0.056, 0.058, , , , , , , , , , , , 
203826436.1, 2, 6.42959, 0.00014, 0.00014, 1898.85448, 0.00092, 0.00096, 2.901, 0.084, 0.109, 1027, 19, 19, 0.0306, 0.0018, 0.0037, 2.64, 0.21, 0.34, 0.792, 0.042, 0.029, 15.1, 4.2, 2.3, 110, 62, 34
203826436.2, 2, 14.09292, 0.00050, 0.00052, 1907.2322, 0.0012, 0.0012, 2.80, 0.13, 0.24, 893, 23, 24, 0.0298, 0.0028, 0.0044, 2.58, 0.28, 0.39, 0.792, 0.042, 0.029, 30.2, 13.6, 9.4, 28, 25, 17
203826436.3, 2, 4.44360, 0.00030, 0.00028, 1898.1167, 0.0025, 0.0026, 2.84, 0.15, 0.25, 358, 16, 17, 0.0182, 0.0015, 0.0041, 1.57, 0.15, 0.36, 0.792, 0.042, 0.029, 10.2, 4.9, 2.0, 240, 232, 95
203867512.1, 2, 28.46762, 0.00089, 0.00028, 1918.54638, 0.00025, 0.00088, 7.621, 0.023, 0.021, 31445, 51, 50, 0.1704, 0.0036, 0.0022, 37, 11, 17, 1.97, 0.61, 0.90, 29.86, 0.60, 0.96, 88, 79, 113
203925865.1, 2, 8.79689, 0.00058, 0.00059, 1898.2838, 0.0028, 0.0028, 6.97, 0.15, 0.22, 527, 14, 15, 0.0217, 0.0011, 0.0030, 4.85, 0.52, 0.68, 2.047, 0.193, 0.061, 8.7, 2.6, 1.1, 339, 214, 92
204057095.1, 2, 23.21037, 0.00018, 0.00017, 1913.62734, 0.00022, 0.00023, 2.440, 0.049, 0.060, 4533, 36, 32, 0.116, 0.023, 0.059, 15.3, 3.0, 7.8, 1.207, 0.024, 0.117, 37.6, 3.1, 4.4, 23.6, 4.0, 7.2
204124270.1, 2, 1.330023, 0.000018, 0.000018, 1895.58549, 0.00063, 0.00062, 1.736, 0.072, 0.065, 2836, 57, 57, 0.167, 0.042, 0.043, 44, 17, 19, 2.40, 0.72, 0.82, 3.37, 0.14, 0.15, 10100, 9000, 10400
204128016.1, 2, 50.73641, 0.00088, 0.00087, 1895.16594, 0.00062, 0.00062, 5.034, 0.062, 0.070, 3938, 45, 45, 0.0701, 0.0027, 0.0048, 10.31, 0.42, 0.77, 1.349, 0.017, 0.042, 45.9, 2.2, 2.9, 17.0, 1.8, 2.4
204197636.1, 2, 46.1373, 0.0066, 0.0076, 1921.9703, 0.0040, 0.0036, 6.94, 0.21, 0.27, 1137, 47, 50, 0.0330, 0.0012, 0.0024, 2.60, 0.16, 0.32, 0.723, 0.035, 0.071, 47.6, 11.3, 4.9, 10.8, 5.3, 3.1
204221263.1, 2, 10.56131, 0.00053, 0.00053, 1900.4756, 0.0021, 0.0021, 2.65, 0.13, 0.27, 484, 23, 23, 0.0209, 0.0018, 0.0055, 2.83, 0.26, 0.76, 1.241, 0.038, 0.060, 26.4, 11.7, 4.7, 43, 38, 16
204221263.2, 2, 4.01663, 0.00023, 0.00023, 1896.8693, 0.0024, 0.0024, 3.18, 0.14, 0.23, 260.7, 9.5, 9.4, 0.0145, 0.0013, 0.0045, 1.96, 0.19, 0.62, 1.241, 0.038, 0.060, 8.7, 3.4, 1.1, 390, 310, 110
204308061.1, 2, 22.6398, 0.0012, 0.0012, 1900.4428, 0.0022, 0.0022, 3.75, 0.13, 0.16, 200.0, 8.0, 8.3, 0.01350, 0.00077, 0.00184, 1.27, 0.10, 0.22, 0.862, 0.049, 0.090, 40.8, 12.7, 5.6, 24.3, 15.4, 8.4
204322265.1, 2, 2.784496, 0.000053, 0.000060, 1894.83627, 0.00090, 0.00088, 0.466, 0.053, 0.097, 5850, 560, 690, 0.0750, 0.0082, 0.0482, 2.09, 0.49, 1.42, 0.256, 0.053, 0.055, 41, 18, 12, 4.0, 4.4, 3.4
204529573.1, 2, 2.75180, 0.00015, 0.00015, 1896.3915, 0.0025, 0.0024, 1.25, 0.12, 0.14, 99.2, 7.4, 7.8, 0.00948, 0.00087, 0.00160, 0.669, 0.083, 0.124, 0.647, 0.054, 0.050, 14.5, 4.9, 2.8, 96, 67, 40
204546592.1, 2, , , , 1899.9637, 0.0013, 0.0013, 20.74, 0.21, 0.25, 9753, 71, 68, 0.150, 0.022, 0.062, 133, 21, 55, 8.12, 0.46, 0.32, , , , , , 
204579445.1, 2, 24.6842, 0.0025, 0.0023, 1900.4870, 0.0028, 0.0027, 4.96, 0.12, 0.14, 408, 18, 19, 0.01951, 0.00078, 0.00168, 2.49, 0.53, 0.23, 1.170, 0.244, 0.032, 35.1, 8.5, 3.5, 28.4, 18.2, 5.9
204750116.1, 2, 23.44701, 0.00093, 0.00089, 1898.8365, 0.0017, 0.0018, 5.71, 0.11, 0.14, 783, 20, 20, 0.02666, 0.00098, 0.00236, 3.24, 0.13, 0.29, 1.115, 0.017, 0.016, 29.0, 6.4, 3.1, 31.4, 13.9, 6.7
204750116.2, 2, 7.8392, 0.0015, 0.0011, 1897.0670, 0.0057, 0.0066, 3.50, 0.20, 0.28, 158, 12, 12, 0.01204, 0.00091, 0.00197, 1.46, 0.11, 0.24, 1.115, 0.017, 0.016, 14.9, 5.1, 2.5, 119, 82, 39
204763194.1, 2, 2.320937, 0.000018, 0.000018, 1895.69697, 0.00033, 0.00035, 2.735, 0.046, 0.057, 3298, 35, 31, 0.125, 0.031, 0.045, 15.7, 3.9, 5.6, 1.157, 0.011, 0.027, 3.20, 0.18, 0.24, 4980, 990, 1110
204873331.1, 2, 1.3178719, 0.0000047, 0.0000046, 1895.45559, 0.00015, 0.00016, 1.871, 0.045, 0.053, 19780, 110, 110, 0.286, 0.084, 0.128, 62, 18, 28, 1.975, 0.062, 0.103, 4.28, 0.12, 0.16, 1780, 230, 290
204880394.1, 2, 0.2338108, 0.0000100, 0.0000098, 1894.4165, 0.0019, 0.0019, 1.91, 0.16, 0.25, 12600, 650, 720, 0.107, 0.011, 0.041, , , , , , , 1.238, 0.059, 0.078, , , 
204884005.1, 2, 46.38363, 0.00094, 0.00094, 1924.04264, 0.00070, 0.00071, 5.237, 0.057, 0.069, 1771, 20, 20, 0.03871, 0.00091, 0.00238, 3.22, 0.16, 0.22, 0.762, 0.032, 0.022, 66.7, 8.5, 3.5, 4.94, 1.33, 0.60
204888276.1, 2, 16.56127, 0.00064, 0.00065, 1900.5356, 0.0017, 0.0017, 4.36, 0.22, 0.25, 1090, 26, 27, 0.0340, 0.0034, 0.0028, 0.957, 0.098, 0.289, 0.2580, 0.0050, 0.0750, 18.8, 5.1, 11.1, 19, 11, 28
204890128.1, 2, 12.20773, 0.00030, 0.00030, 1896.3850, 0.0011, 0.0011, 3.626, 0.080, 0.104, 1001, 19, 19, 0.0301, 0.0012, 0.0030, 2.34, 0.27, 0.35, 0.713, 0.076, 0.079, 23.7, 5.7, 2.7, 38, 20, 12
204914585.1, 2, 18.3647, 0.0021, 0.0021, 1895.1671, 0.0055, 0.0047, 5.86, 0.22, 0.27, 421, 19, 20, 0.0196, 0.0011, 0.0028, 2.61, 0.79, 0.45, 1.22, 0.36, 0.12, 21.3, 6.9, 3.1, 63, 56, 22
204990932.1, 2, 21.9184, 0.0021, 0.0022, 1900.2769, 0.0035, 0.0035, 2.91, 0.36, 0.45, 1330, 100, 100, 0.0404, 0.0096, 0.0435, 3.18, 1.00, 3.52, 0.72, 0.15, 0.18, 38, 18, 25, 10, 11, 15
204991696.1, 2, 49.8558, 0.0034, 0.0035, 1901.9230, 0.0023, 0.0023, 7.03, 0.14, 0.19, 539, 17, 18, 0.02222, 0.00093, 0.00237, 3.29, 0.16, 0.36, 1.359, 0.037, 0.024, 49.6, 13.6, 5.6, 14.2, 7.8, 3.2
205029914.1, 2, 4.98150, 0.00011, 0.00011, 1894.7341, 0.0010, 0.0011, 3.828, 0.075, 0.150, 590.2, 9.3, 9.4, 0.02384, 0.00093, 0.00230, 2.39, 0.68, 0.68, 0.92, 0.26, 0.24, 8.6, 2.6, 1.5, 500, 420, 320
205040048.1, 2, 3.30524, 0.00019, 0.00021, 1894.5466, 0.0024, 0.0023, 1.07, 0.11, 0.26, 1210, 100, 110, 0.0341, 0.0034, 0.0110, 6.6, 3.4, 24.7, 1.79, 0.90, 6.63, 20.3, 11.2, 5.2, 90, 180, 970
205064326.1, 2, 8.02335, 0.00018, 0.00017, 1896.67107, 0.00096, 0.00097, 4.48, 0.12, 0.13, 5030, 58, 58, 0.153, 0.041, 0.058, 86, 23, 33, 5.13, 0.14, 0.22, 7.28, 0.44, 0.60, 240, 39, 50
205071984.1, 2, 8.992018, 0.000081, 0.000084, 1900.92650, 0.00033, 0.00032, 3.486, 0.052, 0.057, 3802, 27, 27, 0.0596, 0.0028, 0.0025, 4.92, 0.33, 0.39, 0.757, 0.036, 0.050, 17.6, 1.8, 2.7, 84, 19, 28
205071984.2, 2, 31.7236, 0.0013, 0.0011, 1903.7795, 0.0027, 0.0043, 5.06, 0.30, 0.16, 1562, 31, 30, 0.0380, 0.0013, 0.0026, 3.14, 0.18, 0.30, 0.757, 0.036, 0.050, 46.0, 9.7, 4.3, 12.4, 5.4, 2.9
205071984.3, 2, 20.66178, 0.00070, 0.00068, 1899.4217, 0.0015, 0.0015, 4.503, 0.097, 0.148, 1346, 24, 24, 0.0331, 0.0013, 0.0034, 2.73, 0.17, 0.34, 0.757, 0.036, 0.050, 33.8, 6.1, 2.5, 23.0, 8.6, 4.6
205071984.4, 2, 4.34910, 0.00063, 0.00057, 1894.5261, 0.0062, 0.0062, 3.56, 0.66, 0.47, 255, 18, 19, 0.027, 0.014, 0.020, 2.2, 1.1, 1.7, 0.757, 0.036, 0.050, 2.85, 0.53, 7.49, 3200, 1200, 16900
205084841.1, 2, 11.31028, 0.00032, 0.00032, 1905.17019, 0.00096, 0.00097, 4.439, 0.079, 0.084, 17730, 280, 280, 0.1203, 0.0029, 0.0050, 18.9, 4.6, 1.1, 1.440, 0.352, 0.058, 21.36, 1.33, 0.66, 21.9, 11.3, 3.0
205111664.1, 2, 15.93709, 0.00084, 0.00081, 1906.4327, 0.0022, 0.0025, 3.29, 0.10, 0.13, 590, 20, 21, 0.0235, 0.0011, 0.0027, 1.87, 0.13, 0.25, 0.731, 0.038, 0.048, 33.3, 11.5, 4.5, 25.0, 17.8, 8.9
205117205.1, 2, 5.42526, 0.00026, 0.00024, 1898.6903, 0.0020, 0.0021, 4.53, 0.20, 0.24, 3018, 66, 66, 0.0550, 0.0047, 0.0041, 3.17, 0.53, 0.39, 0.529, 0.076, 0.051, 7.1, 1.4, 2.4, 187, 92, 134
205146011.1, 2, 1.057171, 0.000061, 0.000059, 1894.7388, 0.0024, 0.0024, 1.472, 0.095, 0.110, 204, 16, 17, 0.0137, 0.0010, 0.0020, 1.51, 0.25, 0.23, 1.004, 0.151, 0.050, 4.88, 1.56, 0.75, 690, 480, 220
205148699.1, 2, 4.377339, 0.000010, 0.000010, 1896.512322, 0.000096, 0.000095, 4.589, 0.014, 0.016, 33397, 85, 83, 0.1727, 0.0021, 0.0024, 31.9, 1.3, 1.8, 1.691, 0.063, 0.094, 8.088, 0.070, 0.102, 485, 49, 64
205152172.1, 2, 0.980294, 0.000026, 0.000024, 1894.6069, 0.0011, 0.0012, 1.116, 0.067, 0.124, 655, 27, 29, 0.0242, 0.0020, 0.0058, 1.81, 0.34, 0.45, 0.685, 0.115, 0.047, 6.00, 2.48, 1.00, 330, 290, 120
205170731.1, 2, 14.2005, 0.0027, 0.0025, 1901.8980, 0.0083, 0.0084, 3.72, 0.19, 0.29, 856, 51, 51, 0.0276, 0.0023, 0.0053, 2.36, 0.30, 1.97, 0.786, 0.078, 0.639, 26.3, 8.8, 3.9, 44, 33, 103
205205452.1, 2, 28.8077, 0.0024, 0.0028, 1895.5605, 0.0035, 0.0033, 2.19, 0.21, 0.39, 8530, 630, 650, 0.0886, 0.0067, 0.0136, 2.08, 0.88, 53.27, 0.215, 0.090, 5.510, 97, 30, 18, 0.66, 0.91, 48.21
205224877.1, 2, 3.75927, 0.00031, 0.00032, 1894.6320, 0.0037, 0.0037, 1.61, 0.19, 0.26, 3610, 310, 340, 0.0581, 0.0057, 0.0147, 68, 64, 35, 10.7, 10.0, 4.8, 16.2, 6.9, 3.7, 69, 192, 93
205242733.1, 2, 2.41628, 0.00016, 0.00017, 1896.7150, 0.0029, 0.0027, 2.49, 0.13, 0.16, 704, 38, 39, 0.0243, 0.0019, 0.0046, 2.68, 0.58, 0.74, 1.01, 0.21, 0.21, 6.83, 1.88, 0.84, 250, 170, 120
205377483.1, 2, 0.3938505, 0.0000049, 0.0000049, 1894.38661, 0.00055, 0.00056, 1.312, 0.051, 0.056, 488, 11, 12, 0.058, 0.017, 0.019, 13.7, 4.1, 4.9, 2.16, 0.18, 0.27, 1.257, 0.038, 0.055, 94000, 19000, 26000
205470347.1, 2, 1.86732, 0.00016, 0.00014, 1895.4386, 0.0038, 0.0042, 1.65, 0.13, 0.18, 79.4, 6.4, 6.7, 0.00857, 0.00072, 0.00146, 0.648, 0.063, 0.112, 0.693, 0.033, 0.021, 7.4, 2.6, 1.4, 460, 330, 170
205483055.1, 2, 22.9735, 0.0019, 0.0019, 1896.8155, 0.0037, 0.0036, 3.39, 0.16, 0.19, 541, 34, 36, 0.0224, 0.0014, 0.0029, 2.61, 0.32, 0.37, 1.067, 0.113, 0.062, 46.7, 14.4, 6.5, 9.2, 6.0, 2.8
205489894.1, 2, 14.65835, 0.00043, 0.00043, 1907.0762, 0.0010, 0.0011, 1.548, 0.066, 0.089, 1029, 38, 40, 0.0303, 0.0018, 0.0037, 1.12, 0.30, 0.17, 0.339, 0.090, 0.031, 66.3, 17.8, 8.5, 1.73, 1.62, 0.64
205503762.1, 2, 6.4349, 0.0012, 0.0011, 1899.8097, 0.0068, 0.0072, 4.35, 0.29, 0.43, 263, 20, 21, 0.0152, 0.0015, 0.0052, 2.47, 0.30, 0.86, 1.493, 0.104, 0.056, 9.9, 5.1, 1.7, 258, 267, 91
205530323.1, 2, 4.27065, 0.00034, 0.00035, 1894.5860, 0.0036, 0.0035, 1.39, 0.13, 0.17, 2200, 180, 180, 0.0453, 0.0033, 0.0049, 7.6, 6.7, 5.8, 1.5, 1.4, 1.2, 21.7, 5.9, 3.9, 180, 610, 410
205530323.2, 2, 7.64309, 0.00052, 0.00051, 1900.5155, 0.0028, 0.0029, 1.29, 0.19, 0.28, 2360, 230, 250, 0.0479, 0.0053, 0.0187, 8.0, 7.1, 6.9, 1.5, 1.4, 1.2, 39, 21, 11, 50, 190, 130
205618538.1, 2, 2.167697, 0.000021, 0.000022, 1894.51767, 0.00046, 0.00045, 4.875, 0.035, 0.044, 2228, 15, 15, 0.04472, 0.00059, 0.00154, 12.14, 0.20, 0.44, 2.489, 0.023, 0.026, 3.46, 0.27, 0.14, 2850, 470, 280
205632508.1, 2, 19.2299, 0.0066, 0.0091, 1912.233, 0.029, 0.015, 2.57, 0.28, 0.34, 922, 67, 71, 0.0293, 0.0021, 0.0034, 1.96, 0.21, 0.24, 0.612, 0.050, 0.024, 51, 16, 10, 5.1, 3.3, 2.1
205652650.1, 2, 5.07152, 0.00030, 0.00029, 1898.1420, 0.0026, 0.0027, 2.05, 0.37, 0.21, 2160, 120, 120, 0.068, 0.026, 0.054, 3.2, 1.2, 3.2, 0.426, 0.018, 0.257, 8.8, 1.4, 12.5, 129, 47, 444
205686202.1, 2, 13.15727, 0.00022, 0.00021, 1897.14385, 0.00068, 0.00071, 3.873, 0.046, 0.057, 7619, 88, 83, 0.0801, 0.0013, 0.0025, 10.83, 1.99, 0.75, 1.240, 0.227, 0.077, 27.45, 1.64, 0.72, 12.5, 4.8, 1.7
205924614.1, 3, 2.849302, 0.000019, 0.000019, 1977.72404, 0.00026, 0.00026, 2.061, 0.027, 0.037, 3954, 31, 32, 0.0563, 0.0018, 0.0044, 4.07, 0.30, 0.41, 0.662, 0.044, 0.042, 10.56, 1.56, 0.60, 143, 46, 24
205938820.1, 3, 4.20773, 0.00075, 0.00060, 1979.2539, 0.0039, 0.0046, 2.22, 0.17, 0.22, 277, 26, 28, 0.0161, 0.0013, 0.0023, 1.47, 0.25, 0.26, 0.834, 0.122, 0.081, 12.6, 4.3, 2.3, 280, 210, 120
205939498.1, 3, 1.1761477, 0.0000088, 0.0000088, 1977.44240, 0.00030, 0.00029, 1.305, 0.039, 0.050, 1360, 21, 19, 0.074, 0.021, 0.034, 19.3, 5.6, 8.9, 2.38, 0.17, 0.16, 2.87, 0.24, 0.33, 6500, 1400, 1800
205944181.1, 3, 2.475573, 0.000048, 0.000042, 1979.34116, 0.00062, 0.00073, 0.882, 0.089, 0.137, 898, 53, 53, 0.0308, 0.0057, 0.0393, 2.98, 0.57, 3.81, 0.888, 0.033, 0.033, 16.8, 10.2, 6.4, 105, 128, 81
205947161.1, 3, 17.72590, 0.00012, 0.00012, 1989.19345, 0.00022, 0.00022, 1.752, 0.046, 0.054, 3338, 37, 35, 0.123, 0.034, 0.051, 23.4, 6.6, 9.7, 1.752, 0.095, 0.096, 37.1, 2.7, 3.4, 33.6, 6.2, 7.2
205950854.1, 3, 15.8523, 0.0012, 0.0013, 1990.8928, 0.0026, 0.0025, 3.80, 0.12, 0.15, 532, 19, 20, 0.0222, 0.0010, 0.0022, 2.19, 0.14, 0.22, 0.904, 0.037, 0.013, 29.0, 8.6, 3.5, 45, 27, 11
205950854.2, 3, 8.0516, 0.0012, 0.0011, 1981.8136, 0.0046, 0.0053, 3.71, 0.29, 0.32, 303, 18, 18, 0.0164, 0.0015, 0.0038, 1.62, 0.16, 0.38, 0.904, 0.037, 0.013, 14.6, 6.1, 2.5, 177, 148, 60
205951125.1, 3, 6.79143, 0.00077, 0.00080, 1979.7964, 0.0040, 0.0040, 2.50, 0.21, 0.31, 739, 52, 54, 0.0259, 0.0024, 0.0064, 1.72, 0.17, 0.43, 0.609, 0.014, 0.017, 18.2, 8.1, 3.5, 79, 70, 31
205957328.1, 3, 14.3533, 0.0014, 0.0014, 1981.5858, 0.0032, 0.0033, 3.26, 0.23, 0.28, 625, 33, 33, 0.0234, 0.0022, 0.0053, 2.18, 0.21, 0.50, 0.855, 0.014, 0.030, 30.0, 11.6, 4.8, 30.2, 23.5, 10.0
205962305.1, 3, 1.88282, 0.00015, 0.00015, 1977.8386, 0.0031, 0.0031, 4.00, 0.44, 0.30, 5950, 270, 260, 0.093, 0.025, 0.071, 2.6, 1.1, 2.5, 0.257, 0.080, 0.144, 2.40, 0.28, 1.58, 1200, 1200, 2600
205969319.1, 3, 6.4756, 0.0011, 0.0014, 1978.2161, 0.0083, 0.0069, 3.48, 0.27, 0.32, 174, 16, 17, 0.0127, 0.0011, 0.0023, 1.85, 0.17, 0.34, 1.339, 0.016, 0.018, 12.4, 4.5, 2.2, 310, 230, 110
205976958.1, 3, 2.31803, 0.00017, 0.00018, 1978.3875, 0.0029, 0.0029, 1.73, 0.16, 0.28, 1430, 110, 110, 0.0364, 0.0035, 0.0112, 2.34, 0.46, 0.74, 0.589, 0.102, 0.045, 9.0, 4.5, 1.9, 93, 98, 42
205981465.1, 3, 6.37733, 0.00047, 0.00046, 1978.0934, 0.0027, 0.0028, 1.58, 0.14, 0.24, 769, 54, 60, 0.0267, 0.0025, 0.0080, 0.76, 0.25, 0.49, 0.262, 0.082, 0.150, 26.7, 13.9, 5.7, 10, 14, 17
205998649.1, 3, 8.3958, 0.0028, 0.0026, 1985.2790, 0.0102, 0.0099, 6.69, 0.62, 1.41, 340, 23, 24, 0.0181, 0.0021, 0.0070, 3.95, 0.46, 1.53, 1.996, 0.044, 0.018, 7.8, 4.7, 2.2, 590, 710, 330
205999468.1, 3, 12.26422, 0.00072, 0.00074, 1984.0926, 0.0019, 0.0019, 1.67, 0.19, 0.31, 726, 40, 41, 0.0268, 0.0038, 0.0168, 2.22, 0.32, 1.39, 0.7596, 0.0200, 0.0065, 46, 29, 14, 12.4, 15.7, 7.5
206007892.1, 3, 6.38092, 0.00055, 0.00056, 1982.0095, 0.0029, 0.0029, 3.09, 0.10, 0.12, 160.4, 8.3, 8.6, 0.01254, 0.00056, 0.00110, 1.341, 0.069, 0.124, 0.981, 0.025, 0.027, 13.9, 5.0, 1.9, 171, 122, 49
206008091.1, 3, 12.3988, 0.0017, 0.0018, 1985.6641, 0.0049, 0.0042, 4.17, 0.20, 0.27, 311, 17, 17, 0.0170, 0.0011, 0.0025, 2.01, 0.14, 0.30, 1.0849, 0.0244, 0.0076, 19.9, 7.5, 3.2, 117, 88, 37
206008091.2, 3, 7.5734, 0.0014, 0.0012, 1978.6141, 0.0061, 0.0073, 3.44, 0.22, 0.30, 197, 14, 15, 0.01370, 0.00097, 0.00191, 1.62, 0.12, 0.23, 1.0849, 0.0244, 0.0076, 14.6, 5.5, 2.6, 219, 167, 78
206011496.1, 3, 2.369019, 0.000058, 0.000060, 1979.27599, 0.00100, 0.00095, 2.341, 0.055, 0.094, 319.4, 6.8, 6.8, 0.01675, 0.00077, 0.00239, 1.67, 0.14, 0.24, 0.914, 0.063, 0.018, 7.04, 1.99, 0.82, 710, 410, 170
206011691.1, 3, 15.50195, 0.00056, 0.00056, 1988.4703, 0.0011, 0.0010, 2.378, 0.071, 0.102, 1294, 33, 35, 0.0345, 0.0016, 0.0036, 2.17, 0.18, 0.26, 0.576, 0.040, 0.033, 45.6, 12.7, 6.0, 6.3, 3.6, 1.8
206011691.2, 3, 9.32448, 0.00033, 0.00034, 1980.1007, 0.0017, 0.0016, 2.525, 0.079, 0.092, 809, 21, 21, 0.0270, 0.0013, 0.0031, 1.70, 0.14, 0.22, 0.576, 0.040, 0.033, 25.8, 7.0, 3.2, 19.7, 11.0, 5.3
206011849.1, 3, 10.3631, 0.0031, 0.0042, 1982.1617, 0.0102, 0.0098, 2.60, 0.66, 0.87, 620, 87, 96, 0.0246, 0.0033, 0.0098, 1.64, 0.25, 0.67, 0.613, 0.041, 0.053, 25, 14, 12, 30, 35, 31
206024342.1, 3, 14.6435, 0.0011, 0.0010, 1985.4830, 0.0026, 0.0026, 4.02, 0.14, 0.21, 872, 31, 31, 0.0281, 0.0017, 0.0040, 2.52, 0.34, 0.38, 0.823, 0.100, 0.042, 25.1, 8.0, 3.5, 73, 50, 22
206024342.2, 3, 0.911618, 0.000073, 0.000077, 1977.3380, 0.0034, 0.0032, 1.42, 0.13, 0.15, 179, 16, 17, 0.0129, 0.0011, 0.0022, 1.16, 0.17, 0.20, 0.823, 0.100, 0.042, 4.28, 1.43, 0.80, 2520, 1790, 980
206024342.3, 3, 4.50717, 0.00042, 0.00041, 1979.6895, 0.0037, 0.0034, 2.18, 0.15, 0.16, 267, 18, 19, 0.0160, 0.0010, 0.0019, 1.44, 0.20, 0.18, 0.823, 0.100, 0.042, 13.9, 4.8, 2.3, 239, 177, 82
206026136.1, 3, 9.0074, 0.0011, 0.0010, 1984.3335, 0.0032, 0.0037, 2.42, 0.16, 0.25, 1254, 96, 101, 0.0334, 0.0028, 0.0074, 2.18, 0.22, 0.51, 0.599, 0.034, 0.043, 25.7, 9.6, 4.2, 29, 22, 10
206026904.1, 3, 7.05235, 0.00017, 0.00016, 1979.92418, 0.00087, 0.00091, 2.047, 0.069, 0.094, 1030, 24, 24, 0.0298, 0.0021, 0.0048, 2.72, 0.22, 0.44, 0.837, 0.033, 0.019, 23.9, 7.0, 3.2, 45, 26, 12
206026904.2, 3, 2.53712, 0.00011, 0.00011, 1979.5850, 0.0016, 0.0016, 2.16, 0.12, 0.18, 375, 12, 12, 0.0188, 0.0017, 0.0042, 1.71, 0.17, 0.38, 0.837, 0.033, 0.019, 7.6, 3.9, 1.6, 450, 460, 190
206026904.3, 3, 22.8820, 0.0018, 0.0018, 1998.0691, 0.0022, 0.0023, 3.13, 0.12, 0.18, 425, 18, 19, 0.0201, 0.0011, 0.0022, 1.84, 0.12, 0.21, 0.837, 0.033, 0.019, 49.8, 17.6, 7.2, 10.3, 7.3, 3.0
206027655.1, 3, 11.29665, 0.00074, 0.00074, 1986.7061, 0.0026, 0.0025, 1.801, 0.095, 0.117, 940, 51, 52, 0.0298, 0.0016, 0.0027, 2.08, 0.17, 0.19, 0.640, 0.042, 0.013, 44.0, 12.2, 5.8, 12.8, 7.3, 3.4
206027655.2, 3, 20.6915, 0.0044, 0.0070, 1987.0545, 0.0071, 0.0071, 2.27, 0.27, 0.28, 986, 122, 92, 0.0301, 0.0026, 0.0041, 2.10, 0.23, 0.29, 0.640, 0.042, 0.013, 63, 19, 13, 6.3, 4.0, 2.6
206028176.1, 3, 9.38053, 0.00076, 0.00077, 1978.7481, 0.0032, 0.0031, 5.15, 0.14, 0.20, 385, 15, 15, 0.01879, 0.00096, 0.00262, 2.89, 0.17, 0.41, 1.412, 0.040, 0.022, 12.5, 4.1, 1.6, 440, 290, 120
206029242.1, 3, 5.65050, 0.00094, 0.00081, 1980.3580, 0.0057, 0.0074, 2.63, 0.26, 0.34, 164, 16, 17, 0.0121, 0.0012, 0.0026, 1.33, 0.15, 0.30, 1.012, 0.046, 0.067, 14.2, 5.1, 2.8, 217, 157, 91
206029450.1, 3, 4.23119, 0.00043, 0.00042, 1980.9403, 0.0035, 0.0035, 2.17, 0.13, 0.16, 1580, 110, 110, 0.0386, 0.0022, 0.0032, 2.17, 0.30, 0.30, 0.516, 0.065, 0.058, 13.9, 3.7, 1.8, 64, 38, 22
206031623.1, 3, 9.9487, 0.0013, 0.0020, 1986.3592, 0.0048, 0.0045, 3.64, 0.20, 0.26, 152.5, 9.7, 10.2, 0.01191, 0.00083, 0.00184, 1.48, 0.21, 0.23, 1.136, 0.138, 0.041, 18.2, 6.3, 3.0, 176, 129, 59
206036749.1, 3, 1.131305, 0.000012, 0.000012, 1977.59433, 0.00041, 0.00041, 1.237, 0.053, 0.125, 1366, 23, 25, 0.0321, 0.0036, 0.0182, 3.93, 0.77, 2.23, 1.122, 0.179, 0.027, 6.56, 3.33, 0.73, 790, 840, 180
206038483.1, 3, 3.002654, 0.000013, 0.000013, 1979.05672, 0.00017, 0.00017, 3.117, 0.023, 0.026, 4774, 17, 17, 0.06280, 0.00066, 0.00100, 10.45, 0.64, 0.39, 1.525, 0.092, 0.051, 7.70, 0.38, 0.16, 583, 93, 49
206042996.1, 3, 5.29853, 0.00080, 0.00094, 1978.4877, 0.0054, 0.0055, 3.14, 0.45, 0.76, 1970, 180, 190, 0.0455, 0.0070, 0.0360, 3.32, 0.62, 2.63, 0.668, 0.070, 0.035, 10.1, 5.4, 4.4, 107, 117, 94
206044803.1, 3, 2.57333, 0.00016, 0.00015, 1978.0676, 0.0023, 0.0023, 2.81, 0.13, 0.19, 364, 14, 14, 0.0178, 0.0014, 0.0037, 2.03, 0.21, 0.43, 1.046, 0.071, 0.029, 6.24, 2.06, 0.90, 1000, 670, 300
206047055.1, 3, 4.1029, 0.0018, 0.0016, 1978.078, 0.016, 0.017, 5.10, 0.47, 0.56, 124, 12, 12, 0.0106, 0.0010, 0.0022, 2.28, 0.46, 0.48, 1.980, 0.348, 0.089, 5.36, 1.90, 0.99, 1040, 820, 400
206049764.1, 3, 5.6228, 0.0017, 0.0013, 1979.4938, 0.0134, 0.0080, 8.20, 0.63, 1.45, 219, 13, 13, 0.0143, 0.0012, 0.0035, 3.71, 0.32, 0.91, 2.378, 0.018, 0.038, 4.4, 2.1, 1.1, 1390, 1340, 680
206055981.1, 3, 20.6460, 0.0080, 0.0062, 1997.395, 0.010, 0.016, 2.37, 0.31, 0.44, 1320, 120, 140, 0.0376, 0.0065, 0.0396, 2.38, 0.48, 2.51, 0.580, 0.059, 0.039, 50, 28, 23, 7.0, 7.9, 6.4
206061524.1, 3, 5.879829, 0.000052, 0.000052, 1980.44412, 0.00034, 0.00033, 2.530, 0.054, 0.062, 9542, 91, 90, 0.0912, 0.0038, 0.0055, 6.97, 0.57, 0.60, 0.701, 0.049, 0.044, 17.6, 2.2, 1.8, 45, 13, 11
206082454.1, 3, 29.6245, 0.0016, 0.0015, 1993.5410, 0.0011, 0.0013, 5.00, 0.12, 0.12, 1302, 26, 27, 0.0336, 0.0013, 0.0025, 3.02, 0.39, 0.30, 0.824, 0.102, 0.056, 43.1, 7.7, 3.6, 21.5, 9.4, 4.7
206082454.2, 3, 14.3181, 0.0017, 0.0016, 1982.2891, 0.0042, 0.0046, 3.83, 0.19, 0.28, 375, 20, 21, 0.0188, 0.0012, 0.0028, 1.69, 0.24, 0.28, 0.824, 0.102, 0.056, 25.0, 9.7, 4.2, 64, 52, 23
206096602.1, 3, 6.67196, 0.00016, 0.00017, 1982.68502, 0.00087, 0.00089, 1.560, 0.048, 0.074, 788, 20, 22, 0.0269, 0.0012, 0.0029, 1.697, 0.089, 0.204, 0.577, 0.015, 0.032, 29.8, 8.7, 3.7, 25.8, 15.0, 7.0
206096602.2, 3, 16.19803, 0.00073, 0.00068, 1991.5447, 0.0011, 0.0012, 1.60, 0.14, 0.21, 828, 31, 33, 0.0275, 0.0029, 0.0081, 1.73, 0.19, 0.52, 0.577, 0.015, 0.032, 68, 35, 14, 5.0, 5.2, 2.1
206101302.1, 3, 25.4569, 0.0019, 0.0019, 1983.6453, 0.0024, 0.0022, 4.80, 0.15, 0.19, 790, 27, 28, 0.0264, 0.0015, 0.0037, 3.66, 0.35, 0.52, 1.269, 0.097, 0.013, 36.5, 10.9, 4.9, 35.7, 22.1, 9.9
206101302.2, 3, 20.2653, 0.0039, 0.0041, 1989.5813, 0.0038, 0.0039, 5.25, 0.21, 0.27, 481, 25, 26, 0.0209, 0.0012, 0.0029, 2.89, 0.28, 0.40, 1.269, 0.097, 0.013, 26.6, 8.2, 3.6, 67, 43, 19
206103150.1, 3, 4.159170, 0.000011, 0.000012, 1978.818020, 0.000095, 0.000091, 3.578, 0.011, 0.012, 12712, 24, 25, 0.10173, 0.00052, 0.00112, 13.18, 0.34, 0.19, 1.188, 0.030, 0.011, 9.746, 0.150, 0.067, 365, 23, 12
206114294.1, 3, 3.292013, 0.000058, 0.000058, 1980.04971, 0.00068, 0.00069, 1.103, 0.073, 0.100, 6580, 210, 260, 0.0783, 0.0059, 0.0099, 5.76, 0.94, 0.75, 0.674, 0.098, 0.018, 21.4, 5.6, 3.7, 18.0, 10.8, 6.4
206125618.1, 3, 6.53142, 0.00034, 0.00034, 1979.6593, 0.0020, 0.0020, 3.26, 0.11, 0.13, 950, 34, 35, 0.0295, 0.0015, 0.0030, 2.79, 0.14, 0.29, 0.867, 0.013, 0.023, 13.9, 4.0, 1.8, 172, 99, 47
206133795.1, 3, 13.8543, 0.0029, 0.0027, 1980.7839, 0.0078, 0.0086, 5.05, 0.29, 0.46, 269, 16, 16, 0.0158, 0.0011, 0.0025, 3.18, 0.33, 0.51, 1.848, 0.143, 0.058, 18.3, 6.4, 3.1, 100, 71, 34
206135170.1, 3, 2.59824, 0.00012, 0.00012, 1978.8059, 0.0019, 0.0021, 1.044, 0.096, 0.159, 8700, 500, 620, 0.0895, 0.0074, 0.0384, 7.70, 0.93, 3.39, 0.788, 0.069, 0.079, 18.1, 7.3, 3.6, 40, 33, 18
206135682.1, 3, 20.2009, 0.0032, 0.0019, 1988.5398, 0.0025, 0.0031, 3.58, 0.15, 0.18, 982, 37, 39, 0.0300, 0.0016, 0.0036, 1.89, 0.13, 0.26, 0.577, 0.025, 0.040, 39.2, 11.5, 5.3, 16.6, 9.9, 5.1
206135682.2, 3, 5.02629, 0.00027, 0.00027, 1978.7646, 0.0020, 0.0020, 2.27, 0.10, 0.12, 485, 22, 23, 0.0210, 0.0012, 0.0030, 1.322, 0.096, 0.213, 0.577, 0.025, 0.040, 15.1, 4.8, 2.1, 111, 71, 35
206135682.3, 3, 9.65869, 0.00070, 0.00071, 1977.8750, 0.0029, 0.0029, 2.85, 0.14, 0.20, 522, 25, 26, 0.0220, 0.0014, 0.0035, 1.38, 0.11, 0.24, 0.577, 0.025, 0.040, 22.8, 8.0, 3.7, 49, 35, 17
206135682.4, 3, 37.8270, 0.0049, 0.0044, 1995.0715, 0.0033, 0.0038, 3.41, 0.15, 0.18, 556, 34, 36, 0.0226, 0.0013, 0.0026, 1.42, 0.10, 0.19, 0.577, 0.025, 0.040, 77.0, 21.6, 9.8, 4.3, 2.4, 1.2
206144956.1, 3, 12.64655, 0.00050, 0.00050, 1986.3299, 0.0012, 0.0012, 2.94, 0.12, 0.16, 391, 10, 11, 0.0187, 0.0013, 0.0029, 1.47, 0.13, 0.25, 0.722, 0.039, 0.041, 29.2, 8.9, 4.1, 26.8, 16.9, 9.0
206146957.1, 3, 5.76218, 0.00055, 0.00054, 1979.8688, 0.0032, 0.0033, 2.24, 0.12, 0.14, 174, 10, 11, 0.01285, 0.00074, 0.00168, 1.217, 0.073, 0.162, 0.868, 0.016, 0.023, 17.3, 6.5, 2.7, 151, 114, 47
206151047.1, 3, 0.3584061, 0.0000087, 0.0000087, 1977.32944, 0.00097, 0.00097, 0.98, 0.16, 0.15, 341, 18, 19, 0.0238, 0.0078, 0.0256, 2.66, 0.96, 2.87, 1.03, 0.15, 0.11, 1.43, 0.21, 1.69, 25000, 11000, 60000
206154641.1, 3, 2.4841981, 0.0000032, 0.0000032, 1977.651370, 0.000049, 0.000049, 2.013, 0.021, 0.020, 9384, 24, 25, 0.1077, 0.0029, 0.0039, 15.54, 0.68, 0.76, 1.322, 0.046, 0.043, 6.66, 0.15, 0.18, 1134, 97, 99
206155547.1, 3, 24.38752, 0.00032, 0.00042, 1985.88403, 0.00028, 0.00028, 6.029, 0.035, 0.037, 23710, 100, 100, 0.1438, 0.0019, 0.0029, 22.4, 3.6, 4.1, 1.43, 0.23, 0.26, 34.68, 1.03, 0.65, 55, 20, 22
206155922.1, 3, 4.00932, 0.00047, 0.00047, 1978.8761, 0.0040, 0.0037, 1.90, 0.13, 0.15, 227, 18, 18, 0.0146, 0.0011, 0.0020, 1.08, 0.13, 0.20, 0.680, 0.062, 0.085, 14.1, 4.8, 2.4, 113, 81, 48
206159027.1, 3, 8.05423, 0.00045, 0.00048, 1982.3290, 0.0019, 0.0019, 2.98, 0.13, 0.18, 668, 25, 26, 0.0242, 0.0018, 0.0045, 1.73, 0.15, 0.33, 0.655, 0.030, 0.018, 18.4, 6.3, 2.8, 68, 46, 21
206159027.2, 3, 20.6714, 0.0025, 0.0024, 1994.7682, 0.0028, 0.0031, 2.48, 0.16, 0.21, 455, 26, 27, 0.0205, 0.0015, 0.0034, 1.47, 0.13, 0.25, 0.655, 0.030, 0.018, 56.0, 20.7, 9.6, 7.3, 5.4, 2.5
206162305.1, 3, 7.06500, 0.00040, 0.00040, 1982.7863, 0.0020, 0.0020, 1.76, 0.13, 0.21, 2210, 120, 130, 0.0449, 0.0043, 0.0107, 2.40, 0.35, 0.68, 0.491, 0.055, 0.076, 27.6, 11.7, 5.2, 15.9, 14.6, 9.8
206169157.1, 3, , , , 2005.43632, 0.00088, 0.00070, 5.60, 0.67, 0.52, 2243, 15, 15, 0.0402, 0.0033, 0.0056, 7.72, 0.74, 1.14, 1.763, 0.084, 0.081, , , , , , 
206169157.2, 3, , , , 2030.8137, 0.0013, 0.0014, 10.71, 0.27, 0.29, 1821, 120, 26, 0.162, 0.034, 0.027, 31.1, 6.7, 5.4, 1.763, 0.084, 0.081, , , , , , 
206169375.1, 3, 0.3674645, 0.0000043, 0.0000043, 1977.33220, 0.00047, 0.00047, 0.838, 0.079, 0.100, 631, 25, 26, 0.030, 0.010, 0.036, 3.9, 1.4, 4.7, 1.18, 0.13, 0.11, 2.13, 0.73, 1.51, 14000, 10000, 20000
206181769.1, 3, 13.97820, 0.00048, 0.00047, 1984.4452, 0.0012, 0.0013, 3.445, 0.081, 0.108, 1076, 25, 25, 0.0315, 0.0012, 0.0028, 2.69, 0.23, 0.26, 0.783, 0.060, 0.032, 28.7, 7.5, 3.2, 31.9, 17.4, 7.6
206192335.1, 3, 3.59922, 0.00014, 0.00015, 1979.9449, 0.0016, 0.0016, 1.90, 0.11, 0.18, 360, 13, 14, 0.0185, 0.0014, 0.0037, 1.63, 0.15, 0.34, 0.809, 0.042, 0.050, 12.3, 5.9, 2.5, 230, 223, 99
206208956.1, 3, 5.01038, 0.00019, 0.00017, 1979.4663, 0.0015, 0.0016, 0.838, 0.085, 0.094, 718, 55, 59, 0.0257, 0.0023, 0.0047, 4.28, 0.76, 0.85, 1.53, 0.23, 0.11, 40.7, 15.1, 7.7, 28, 23, 12
206215704.1, 3, 2.25558, 0.00016, 0.00015, 1978.4312, 0.0027, 0.0026, 0.99, 0.13, 0.15, 2690, 230, 270, 0.0501, 0.0043, 0.0095, 2.00, 0.45, 0.54, 0.367, 0.076, 0.070, 16.0, 5.7, 3.6, 36, 33, 27
206215704.2, 3, 3.11594, 0.00029, 0.00032, 1977.2867, 0.0033, 0.0032, 0.98, 0.17, 0.24, 1620, 250, 280, 0.0397, 0.0055, 0.0184, 1.59, 0.40, 0.79, 0.367, 0.076, 0.070, 20.2, 10.3, 7.0, 23, 27, 21
206226146.1, 3, 11.63547, 0.00082, 0.00101, 1984.1245, 0.0032, 0.0026, 2.30, 0.15, 0.22, 767, 39, 41, 0.0268, 0.0018, 0.0041, 2.60, 0.20, 0.41, 0.892, 0.037, 0.029, 34.2, 12.3, 5.9, 24.7, 17.9, 8.7
206245553.1, 3, 7.49569, 0.00025, 0.00025, 1980.1755, 0.0012, 0.0012, 3.591, 0.067, 0.088, 589, 12, 13, 0.02300, 0.00080, 0.00212, 2.71, 0.11, 0.29, 1.079, 0.026, 0.059, 14.9, 3.3, 1.4, 204, 90, 45
206260577.1, 3, 1.982116, 0.000012, 0.000012, 1977.27663, 0.00024, 0.00024, 1.604, 0.047, 0.052, 3731, 35, 35, 0.157, 0.042, 0.048, 35, 10, 13, 2.05, 0.26, 0.47, 5.04, 0.34, 0.31, 1620, 480, 770
206262341.1, 3, 36.9321, 0.0020, 0.0020, 1991.5570, 0.0014, 0.0015, 6.103, 0.074, 0.095, 856, 19, 20, 0.02864, 0.00054, 0.00121, 2.98, 0.45, 0.28, 0.955, 0.143, 0.080, 45.0, 7.4, 2.5, 22.9, 10.2, 4.7
206268084.1, 3, 8.4532, 0.0021, 0.0021, 1982.7546, 0.0085, 0.0087, 3.48, 0.32, 0.49, 595, 54, 58, 0.0234, 0.0021, 0.0044, 2.66, 0.23, 0.50, 1.0419, 0.0064, 0.0130, 16.2, 6.1, 3.3, 129, 98, 54
206268299.1, 3, 19.5688, 0.0014, 0.0014, 1978.4251, 0.0029, 0.0030, 5.70, 0.36, 0.29, 818, 24, 24, 0.0321, 0.0065, 0.0041, 3.66, 0.81, 0.48, 1.047, 0.094, 0.032, 13.9, 2.7, 12.5, 250, 110, 450
206298289.1, 3, 0.434832, 0.000012, 0.000011, 1977.16325, 0.00098, 0.00102, 0.895, 0.092, 0.091, 762, 35, 39, 0.0265, 0.0024, 0.0051, 0.96, 0.16, 0.20, 0.333, 0.048, 0.027, 3.38, 1.21, 0.62, 700, 580, 310
206315178.1, 3, 0.3176828, 0.0000017, 0.0000017, 1977.20771, 0.00022, 0.00022, 0.818, 0.050, 0.082, 15930, 480, 680, 0.116, 0.011, 0.043, 11.9, 1.7, 4.5, 0.944, 0.102, 0.070, 3.07, 0.86, 0.40, 1080, 670, 370
206317286.1, 3, 17.5125, 0.0029, 0.0025, 1977.8273, 0.0048, 0.0061, 3.93, 0.20, 0.29, 948, 57, 58, 0.0294, 0.0022, 0.0046, 2.15, 0.20, 0.37, 0.669, 0.037, 0.050, 30.5, 10.1, 4.7, 28.2, 18.9, 9.8
206317286.2, 3, 1.58316, 0.00013, 0.00013, 1978.0822, 0.0035, 0.0034, 1.75, 0.12, 0.15, 300, 26, 27, 0.0168, 0.0013, 0.0023, 1.22, 0.12, 0.19, 0.669, 0.037, 0.050, 6.1, 2.0, 1.0, 700, 460, 260
206318379.1, 3, 2.260404, 0.000016, 0.000017, 1977.99055, 0.00028, 0.00027, 0.983, 0.031, 0.052, 6750, 170, 160, 0.0755, 0.0035, 0.0070, 1.52, 0.34, 0.73, 0.184, 0.040, 0.087, 17.3, 3.7, 1.7, 18, 17, 26
206329937.1, 3, 10.49927, 0.00088, 0.00086, 1984.0477, 0.0026, 0.0027, 2.78, 0.15, 0.23, 575, 28, 28, 0.0219, 0.0020, 0.0060, 1.43, 0.16, 0.44, 0.599, 0.037, 0.083, 26.1, 9.7, 3.6, 32, 24, 13
206344313.1, 3, 5.23189, 0.00047, 0.00046, 1978.9027, 0.0034, 0.0035, 2.27, 0.23, 0.37, 2860, 220, 250, 0.0529, 0.0074, 0.0322, 3.62, 0.77, 2.21, 0.627, 0.100, 0.036, 14.8, 7.4, 4.5, 42, 44, 26
206348688.1, 3, 7.81751, 0.00059, 0.00059, 1983.4321, 0.0029, 0.0028, 5.19, 0.14, 0.20, 392, 13, 14, 0.01892, 0.00093, 0.00253, 3.08, 0.39, 0.41, 1.492, 0.175, 0.025, 10.3, 3.2, 1.4, 440, 290, 120
206348688.2, 3, 18.2890, 0.0073, 0.0054, 1992.7346, 0.0054, 0.0057, 6.73, 0.37, 0.57, 410, 21, 22, 0.0194, 0.0012, 0.0034, 3.16, 0.42, 0.56, 1.492, 0.175, 0.025, 18.2, 7.1, 3.1, 140, 113, 48
206358352.1, 3, 1.136660, 0.000058, 0.000057, 1978.0229, 0.0021, 0.0021, 1.24, 0.12, 0.20, 308, 21, 22, 0.0169, 0.0018, 0.0066, 3.18, 0.34, 1.25, 1.724, 0.022, 0.104, 6.0, 3.5, 1.3, 1310, 1540, 590
206360885.1, 3, 12.4404, 0.0031, 0.0026, 1987.3510, 0.0056, 0.0060, 3.98, 0.60, 0.81, 1690, 120, 120, 0.0426, 0.0074, 0.0369, 2.72, 0.53, 2.36, 0.586, 0.051, 0.015, 18.5, 10.1, 8.4, 20, 22, 18
206360885.2, 3, 1.49462, 0.00014, 0.00014, 1978.4813, 0.0035, 0.0035, 1.84, 0.25, 0.39, 779, 71, 75, 0.0281, 0.0042, 0.0265, 1.80, 0.31, 1.69, 0.586, 0.051, 0.015, 5.0, 2.9, 1.8, 270, 320, 190
206369173.1, 3, 2.018725, 0.000066, 0.000064, 1979.0270, 0.0011, 0.0011, 2.235, 0.090, 0.099, 435, 10, 10, 0.056, 0.016, 0.018, 91, 26, 30, 14.96, 0.47, 1.21, 2.36, 0.20, 0.26, 4100, 1100, 1400
206414361.1, 3, 3.47722, 0.00037, 0.00038, 1977.4625, 0.0042, 0.0043, 2.09, 0.22, 0.36, 684, 55, 59, 0.0253, 0.0027, 0.0086, 1.53, 0.23, 0.54, 0.556, 0.061, 0.053, 10.9, 6.0, 2.6, 62, 70, 32
206417197.1, 3, 0.442185, 0.000013, 0.000013, 1977.4157, 0.0012, 0.0012, 1.55, 0.22, 0.14, 291, 12, 12, 0.025, 0.011, 0.022, 2.02, 0.88, 1.83, 0.754, 0.030, 0.017, 1.220, 0.074, 1.263, 17700, 2600, 36700
206432863.1, 3, 11.98934, 0.00013, 0.00014, 1983.82772, 0.00041, 0.00041, 5.685, 0.032, 0.036, 7257, 37, 37, 0.07846, 0.00070, 0.00134, 14.77, 0.41, 0.40, 1.726, 0.046, 0.036, 17.13, 0.66, 0.27, 125.8, 13.9, 10.0
206476150.1, 3, 12.19649, 0.00082, 0.00080, 1980.1794, 0.0025, 0.0026, 1.928, 0.100, 0.132, 387, 25, 26, 0.0192, 0.0011, 0.0019, 2.23, 0.15, 0.24, 1.062, 0.038, 0.034, 42.9, 13.7, 6.5, 16.1, 10.4, 5.0
206535016.1, 3, 20.3997, 0.0013, 0.0012, 1996.3695, 0.0013, 0.0014, 1.649, 0.096, 0.128, 1066, 42, 43, 0.0312, 0.0021, 0.0044, 2.65, 0.29, 0.40, 0.778, 0.066, 0.041, 85, 27, 14, 4.0, 2.7, 1.4
210363145.1, 4, 8.20023, 0.00023, 0.00023, 2062.60496, 0.00099, 0.00102, 2.564, 0.075, 0.096, 1007, 24, 25, 0.0296, 0.0017, 0.0040, 2.53, 0.18, 0.35, 0.782, 0.031, 0.024, 22.3, 5.7, 2.8, 45, 23, 12
210371175.1, 4, 11.3256, 0.0019, 0.0018, 2063.1621, 0.0061, 0.0059, 4.81, 0.28, 0.38, 427, 30, 31, 0.0192, 0.0017, 0.0047, 2.18, 0.24, 0.57, 1.043, 0.070, 0.082, 16.1, 6.2, 2.4, 106, 83, 36
210384192.1, 4, 2.92370, 0.00030, 0.00055, 2063.5270, 0.0082, 0.0040, 1.48, 0.19, 0.47, 1790, 220, 220, 0.0411, 0.0041, 0.0080, 2.57, 0.95, 0.67, 0.573, 0.204, 0.098, 13.0, 5.2, 3.6, 54, 57, 35
210394706.1, 4, 15.0818, 0.0025, 0.0024, 2065.5478, 0.0075, 0.0063, 3.20, 0.21, 0.36, 1161, 73, 78, 0.0326, 0.0023, 0.0045, 1.83, 0.25, 0.29, 0.514, 0.058, 0.039, 32.3, 10.4, 5.4, 11.9, 8.1, 4.4
210394706.2, 4, 3.16363, 0.00029, 0.00029, 2063.9343, 0.0040, 0.0040, 1.76, 0.14, 0.19, 530, 46, 49, 0.0222, 0.0019, 0.0038, 1.25, 0.18, 0.23, 0.514, 0.058, 0.039, 12.1, 4.5, 2.2, 85, 66, 34
210401157.1, 4, 1.3155918, 0.0000043, 0.0000084, 2062.020838, 0.000089, 0.000071, 2.197, 0.039, 0.041, 37330, 120, 120, 0.2082, 0.0048, 0.0085, 38.3, 7.3, 7.8, 1.69, 0.32, 0.34, 4.170, 0.055, 0.085, 3200, 1200, 1300
210402237.1, 4, 10.99501, 0.00034, 0.00034, 2070.2428, 0.0010, 0.0010, 4.485, 0.058, 0.085, 1050, 19, 19, 0.03045, 0.00073, 0.00203, 4.55, 0.11, 0.31, 1.3704, 0.0074, 0.0131, 18.1, 2.8, 1.2, 78, 24, 10
210403955.1, 4, 28.8819, 0.0028, 0.0030, 2082.9257, 0.0020, 0.0019, 4.22, 0.12, 0.16, 864, 32, 33, 0.0279, 0.0013, 0.0027, 2.39, 0.20, 0.30, 0.785, 0.055, 0.065, 48.5, 12.1, 5.2, 11.8, 6.1, 3.2
210403955.2, 4, 19.0912, 0.0045, 0.0041, 2077.6099, 0.0062, 0.0068, 5.14, 0.47, 0.58, 562, 29, 30, 0.0237, 0.0030, 0.0059, 2.03, 0.30, 0.53, 0.785, 0.055, 0.065, 22.6, 11.9, 6.9, 54, 58, 35
210403955.3, 4, 5.60473, 0.00058, 0.00062, 2066.4919, 0.0043, 0.0040, 3.04, 0.17, 0.23, 301, 17, 18, 0.0164, 0.0012, 0.0027, 1.41, 0.14, 0.26, 0.785, 0.055, 0.065, 12.5, 4.1, 1.9, 178, 120, 63
210423938.1, 4, 19.8606, 0.0015, 0.0015, 2072.0136, 0.0029, 0.0031, 3.88, 0.39, 0.40, 903, 37, 39, 0.0312, 0.0053, 0.0070, 2.21, 0.45, 0.54, 0.648, 0.071, 0.064, 28, 13, 13, 24, 23, 22
210448987.1, 4, 6.10241, 0.00028, 0.00027, 2064.3396, 0.0019, 0.0020, 2.344, 0.100, 0.147, 1076, 41, 42, 0.0310, 0.0019, 0.0043, 2.38, 0.19, 0.34, 0.702, 0.034, 0.023, 18.1, 5.4, 2.5, 50, 30, 14
210463428.1, 4, 4.720460, 0.000033, 0.000036, 2062.41503, 0.00034, 0.00030, 1.817, 0.051, 0.045, 39600, 650, 1100, 0.207, 0.049, 0.076, 8.7, 2.6, 3.2, 0.385, 0.066, 0.012, 18.3, 1.3, 4.5, 24, 12, 12
210495066.1, 4, 3.74234, 0.00027, 0.00027, 2063.4744, 0.0026, 0.0027, 1.87, 0.12, 0.15, 944, 59, 63, 0.0293, 0.0021, 0.0039, 1.61, 0.37, 0.22, 0.502, 0.110, 0.020, 13.8, 4.1, 2.2, 39, 29, 12
210508766.1, 4, 2.747128, 0.000095, 0.000100, 2064.3154, 0.0014, 0.0014, 1.662, 0.072, 0.081, 920, 33, 35, 0.0293, 0.0015, 0.0030, 1.36, 0.11, 0.14, 0.424, 0.025, 0.010, 11.6, 3.2, 1.5, 72, 41, 19
210508766.2, 4, 9.99791, 0.00055, 0.00053, 2066.2688, 0.0018, 0.0019, 2.72, 0.15, 0.20, 1462, 53, 55, 0.0368, 0.0032, 0.0059, 1.70, 0.18, 0.28, 0.424, 0.025, 0.010, 24.7, 9.2, 4.7, 15.9, 12.2, 6.2
210508766.3, 4, 24.2747, 0.0014, 0.0014, 2074.4696, 0.0017, 0.0018, 1.27, 0.12, 0.16, 1239, 91, 93, 0.0337, 0.0032, 0.0053, 1.56, 0.17, 0.25, 0.424, 0.025, 0.010, 130, 43, 26, 0.57, 0.39, 0.23
210524811.1, 4, 7.46967, 0.00052, 0.00056, 2069.1588, 0.0030, 0.0026, 1.66, 0.33, 0.26, 3800, 310, 310, 0.079, 0.024, 0.073, 2.40, 0.81, 2.25, 0.279, 0.042, 0.036, 18.9, 4.2, 21.2, 20, 13, 47
210550063.1, 4, 2.165976, 0.000033, 0.000028, 2062.81932, 0.00057, 0.00062, 1.526, 0.029, 0.102, 502.5, 9.3, 9.5, 0.0217, 0.0012, 0.0033, 2.61, 0.44, 0.53, 1.10, 0.18, 0.15, 9.4, 4.4, 1.6, 520, 500, 220
210558622.1, 4, 19.56236, 0.00059, 0.00058, 2064.2158, 0.0011, 0.0011, 6.22, 0.16, 0.19, 1500, 22, 22, 0.0381, 0.0030, 0.0033, 2.78, 0.30, 0.32, 0.669, 0.049, 0.052, 19.0, 3.4, 5.3, 45, 17, 26
210559259.1, 4, 14.26763, 0.00090, 0.00091, 2063.4255, 0.0021, 0.0022, 3.62, 0.12, 0.18, 1051, 36, 38, 0.0310, 0.0016, 0.0036, 2.04, 0.11, 0.25, 0.603, 0.013, 0.020, 27.5, 8.0, 3.6, 33.2, 19.4, 9.0
210564155.1, 4, 4.86496, 0.00029, 0.00028, 2062.7025, 0.0020, 0.0021, 1.27, 0.13, 0.22, 1561, 97, 111, 0.0382, 0.0035, 0.0104, 1.09, 0.18, 0.35, 0.261, 0.037, 0.044, 25.7, 12.3, 6.0, 10.3, 10.8, 7.0
210577548.1, 4, 6.42149, 0.00027, 0.00027, 2065.0006, 0.0016, 0.0017, 2.883, 0.080, 0.096, 814, 23, 23, 0.0275, 0.0011, 0.0023, 2.51, 0.20, 0.24, 0.836, 0.056, 0.037, 15.7, 4.0, 1.7, 101, 53, 24
210577548.2, 4, 27.8522, 0.0031, 0.0041, 2068.6225, 0.0065, 0.0042, 4.61, 0.22, 0.31, 704, 39, 39, 0.0237, 0.0018, 0.0048, 2.16, 0.22, 0.45, 0.836, 0.056, 0.037, 42.9, 11.0, 4.8, 13.6, 7.3, 3.3
210598340.1, 4, 3.7342439, 0.0000090, 0.0000091, 2063.094022, 0.000092, 0.000091, 5.736, 0.010, 0.010, 12859, 17, 17, 0.10655, 0.00053, 0.00183, 30.71, 0.54, 6.89, 2.642, 0.044, 0.591, 5.303, 0.062, 0.081, 1264, 85, 571
210605073.1, 4, 0.5670195, 0.0000091, 0.0000091, 2062.22752, 0.00071, 0.00070, 0.963, 0.086, 0.122, 12460, 670, 790, 0.110, 0.014, 0.081, , , , , , , 4.2, 1.3, 1.1, , , 
210625740.1, 4, 2.386772, 0.000072, 0.000073, 2062.6930, 0.0013, 0.0013, 1.09, 0.16, 0.15, 12960, 920, 950, 0.128, 0.027, 0.126, 4.0, 1.5, 6.5, 0.286, 0.090, 0.370, 12.6, 2.7, 7.6, 48, 49, 195
210626797.1, 4, 43.36143, 0.00065, 0.00066, 2072.56623, 0.00046, 0.00045, 6.83, 0.11, 0.13, 8280, 64, 66, 0.186, 0.048, 0.076, 29.8, 9.3, 12.3, 1.472, 0.258, 0.075, 28.5, 1.4, 2.1, 65, 24, 12
210659688.1, 4, 2.357651, 0.000092, 0.000090, 2062.6638, 0.0012, 0.0012, 0.835, 0.100, 0.136, 4690, 410, 470, 0.0670, 0.0073, 0.0343, 1.95, 0.38, 1.09, 0.267, 0.043, 0.060, 19.3, 8.7, 5.1, 20, 20, 17
210659945.1, 4, 27.9329, 0.0083, 0.0040, 2073.1600, 0.0045, 0.0126, 3.24, 0.27, 0.34, 1740, 100, 110, 0.0402, 0.0030, 0.0066, 2.51, 0.66, 0.42, 0.573, 0.144, 0.019, 60, 22, 11, 2.22, 2.00, 0.92
210664763.1, 4, 3.72007, 0.00047, 0.00035, 2064.2512, 0.0045, 0.0065, 1.22, 0.17, 0.18, 225, 26, 29, 0.0145, 0.0015, 0.0030, 1.55, 0.20, 0.33, 0.986, 0.077, 0.033, 20.0, 7.9, 4.8, 103, 84, 50
210667381.1, 4, 5.32944, 0.00062, 0.00064, 2066.7830, 0.0040, 0.0038, 2.76, 0.16, 0.20, 260, 18, 18, 0.0156, 0.0011, 0.0021, 1.55, 0.11, 0.22, 0.911, 0.017, 0.027, 12.9, 4.5, 2.1, 149, 105, 49
210678858.1, 4, 31.3537, 0.0019, 0.0019, 2073.0196, 0.0014, 0.0015, 5.01, 0.11, 0.15, 1970, 39, 40, 0.0432, 0.0022, 0.0030, 3.85, 0.25, 0.29, 0.816, 0.033, 0.023, 43.2, 11.4, 6.6, 12.8, 6.8, 4.0
210678858.2, 4, 14.8484, 0.0011, 0.0010, 2070.2224, 0.0021, 0.0020, 3.60, 0.13, 0.16, 1018, 34, 35, 0.0302, 0.0016, 0.0038, 2.68, 0.18, 0.35, 0.816, 0.033, 0.023, 28.9, 7.8, 3.6, 28.8, 15.8, 7.3
210678858.3, 4, 10.0696, 0.0012, 0.0013, 2071.2654, 0.0042, 0.0042, 3.09, 0.20, 0.29, 395, 32, 35, 0.0190, 0.0015, 0.0033, 1.69, 0.15, 0.29, 0.816, 0.033, 0.023, 21.9, 7.8, 3.7, 50, 36, 17
210693462.1, 4, 31.3888, 0.0010, 0.0011, 2063.4083, 0.0014, 0.0014, 2.338, 0.099, 0.139, 1531, 53, 55, 0.0368, 0.0022, 0.0044, 1.25, 0.31, 0.43, 0.312, 0.076, 0.100, 95, 25, 12, 0.93, 0.84, 0.91
210696763.1, 4, 5.76808, 0.00040, 0.00040, 2062.4419, 0.0026, 0.0027, 1.81, 0.14, 0.22, 2090, 200, 210, 0.0438, 0.0038, 0.0080, 1.19, 0.26, 0.25, 0.249, 0.050, 0.025, 22.2, 8.1, 4.0, 12.6, 11.6, 5.9
210696763.2, 4, 7.98471, 0.00104, 0.00090, 2067.9254, 0.0039, 0.0039, 1.92, 0.25, 0.39, 2020, 160, 170, 0.0439, 0.0047, 0.0187, 1.19, 0.27, 0.52, 0.249, 0.050, 0.025, 27.5, 14.8, 7.7, 8.2, 10.0, 5.2
210696763.3, 4, 3.65017, 0.00029, 0.00027, 2065.1470, 0.0025, 0.0026, 1.28, 0.14, 0.21, 1920, 170, 170, 0.0423, 0.0037, 0.0079, 1.15, 0.25, 0.24, 0.249, 0.050, 0.025, 19.6, 7.5, 4.2, 16.0, 15.2, 8.3
210707130.1, 4, 0.6845410, 0.0000084, 0.0000100, 2061.94482, 0.00063, 0.00050, 0.819, 0.026, 0.046, 400, 15, 16, 0.0186, 0.0010, 0.0027, 1.36, 0.13, 0.23, 0.671, 0.052, 0.064, 5.84, 1.48, 0.68, 440, 230, 130
210718708.1, 4, 8.77709, 0.00062, 0.00061, 2070.0194, 0.0026, 0.0027, 4.23, 0.23, 0.23, 865, 28, 27, 0.058, 0.017, 0.029, 5.1, 1.9, 2.6, 0.800, 0.186, 0.028, 5.76, 0.65, 0.95, 890, 460, 300
210731500.1, 4, 9.72664, 0.00031, 0.00032, 2062.5749, 0.0014, 0.0013, 4.68, 0.19, 0.23, 2692, 51, 51, 0.0512, 0.0035, 0.0035, 8.42, 0.79, 0.72, 1.508, 0.099, 0.074, 13.0, 3.1, 3.7, 97, 48, 57
210744674.1, 4, 25.219709, 0.000064, 0.000065, 2065.920191, 0.000084, 0.000085, 3.301, 0.030, 0.038, 35138, 71, 70, 0.347, 0.089, 0.168, 87, 25, 43, 2.29, 0.30, 0.17, 49.03, 0.78, 1.18, 7.1, 1.9, 1.1
210750726.1, 4, 4.61244, 0.00011, 0.00011, 2066.21770, 0.00101, 0.00093, 1.146, 0.072, 0.084, 2194, 74, 79, 0.0454, 0.0026, 0.0038, 1.27, 0.16, 0.42, 0.256, 0.029, 0.082, 28.8, 7.7, 4.1, 7.8, 4.9, 7.6
210769880.1, 4, 1.436756, 0.000033, 0.000034, 2062.60861, 0.00089, 0.00088, 2.556, 0.091, 0.093, 1125, 21, 21, 0.093, 0.024, 0.026, 110, 31, 31, 10.91, 1.15, 0.51, 1.97, 0.12, 0.15, 2920, 730, 550
210775710.1, 4, 59.84871, 0.00016, 0.00016, 2064.69716, 0.00012, 0.00011, 4.285, 0.042, 0.033, 11942, 35, 34, 0.1031, 0.0027, 0.0024, 12.00, 1.35, 0.34, 1.067, 0.117, 0.017, 108.1, 5.3, 7.8, 3.06, 0.74, 0.45
210777017.1, 4, 11.3760, 0.0015, 0.0013, 2070.3329, 0.0035, 0.0037, 3.44, 0.17, 0.20, 946, 50, 56, 0.0293, 0.0017, 0.0036, 2.03, 0.21, 0.33, 0.636, 0.055, 0.067, 23.0, 6.7, 3.2, 29, 18, 10
210801536.1, 4, 0.89250, 0.00013, 0.00013, 2062.0816, 0.0069, 0.0061, 2.00, 0.19, 0.23, 162, 14, 14, 0.0123, 0.0010, 0.0019, 2.7, 1.7, 2.3, 2.0, 1.3, 1.7, 3.02, 0.90, 0.55, 3600, 6700, 8500
210813978.1, 4, 14.7619, 0.0014, 0.0014, 2067.6011, 0.0037, 0.0038, 2.69, 0.11, 0.14, 714, 43, 43, 0.0263, 0.0012, 0.0020, 2.11, 0.16, 5.40, 0.735, 0.045, 1.884, 38.5, 10.8, 4.7, 17, 10, 121
210838726.1, 4, 1.095962, 0.000044, 0.000045, 2062.7201, 0.0017, 0.0016, 0.927, 0.091, 0.093, 346, 24, 26, 0.0178, 0.0016, 0.0039, 0.617, 0.081, 0.151, 0.318, 0.031, 0.035, 8.0, 3.2, 1.4, 121, 103, 58
210852232.1, 4, 1.93426, 0.00016, 0.00015, 2063.2550, 0.0031, 0.0031, 2.18, 0.21, 0.46, 278, 16, 17, 0.0162, 0.0020, 0.0097, 1.64, 0.24, 0.99, 0.928, 0.073, 0.042, 5.7, 3.7, 1.4, 750, 990, 380
210852232.2, 4, 3.43827, 0.00016, 0.00017, 2065.0442, 0.0019, 0.0019, 0.802, 0.086, 0.089, 414, 39, 43, 0.0195, 0.0017, 0.0029, 1.98, 0.23, 0.31, 0.928, 0.073, 0.042, 29.1, 9.3, 5.4, 29, 19, 11
210894022.1, 4, 5.35185, 0.00048, 0.00050, 2062.6117, 0.0037, 0.0036, 3.61, 0.21, 0.30, 118.4, 6.4, 6.4, 0.01011, 0.00093, 0.00276, 1.41, 0.15, 0.39, 1.275, 0.064, 0.019, 9.9, 4.2, 1.5, 380, 320, 120
210933299.1, 4, 8.4044, 0.0015, 0.0024, 2066.6995, 0.0071, 0.0067, 2.25, 0.40, 0.83, 1440, 140, 150, 0.0370, 0.0040, 0.0121, 1.24, 0.27, 0.58, 0.307, 0.057, 0.102, 23.4, 12.4, 9.5, 14, 17, 18
210935498.1, 4, 1.1829266, 0.0000013, 0.0000014, 2061.845390, 0.000042, 0.000041, 2.116, 0.012, 0.014, 15889, 36, 38, 0.1760, 0.0047, 0.0026, 29.0, 7.5, 14.0, 1.51, 0.39, 0.73, 3.905, 0.048, 0.033, 4300, 3100, 5900
210956385.1, 4, 56.6205, 0.0011, 0.0011, 2065.41887, 0.00078, 0.00079, 5.74, 0.11, 0.12, 7187, 86, 84, 0.0779, 0.0028, 0.0044, 7.68, 0.68, 0.58, 0.904, 0.073, 0.046, 76.0, 7.7, 5.4, 4.23, 1.11, 0.75
210957318.1, 4, 4.0984897, 0.0000093, 0.0000093, 2063.807130, 0.000087, 0.000087, 2.397, 0.016, 0.016, 17119, 48, 48, 0.1309, 0.0024, 0.0040, 13.14, 0.35, 1.38, 0.921, 0.018, 0.092, 11.24, 0.19, 0.26, 209, 12, 43
210961508.1, 4, 0.3499146, 0.0000024, 0.0000024, 2062.10959, 0.00027, 0.00027, 1.902, 0.028, 0.025, 1103.6, 8.7, 8.8, 0.149, 0.021, 0.014, 39.4, 5.8, 6.1, 2.43, 0.10, 0.30, 1.274, 0.018, 0.019, 14100, 1400, 3500
210965800.1, 4, 8.74809, 0.00021, 0.00018, 2070.33654, 0.00081, 0.00091, 3.426, 0.059, 0.100, 1449, 20, 20, 0.03745, 0.00078, 0.00214, 3.83, 0.24, 0.28, 0.938, 0.055, 0.044, 18.4, 4.2, 1.9, 81, 38, 18
210965800.2, 4, 4.27681, 0.00022, 0.00023, 2063.8492, 0.0023, 0.0022, 2.81, 0.12, 0.22, 536, 18, 19, 0.0222, 0.0016, 0.0045, 2.27, 0.21, 0.47, 0.938, 0.055, 0.044, 10.0, 4.0, 1.8, 270, 220, 100
210965800.3, 4, 13.16121, 0.00099, 0.00096, 2071.1456, 0.0024, 0.0023, 4.06, 0.15, 0.22, 731, 30, 30, 0.0256, 0.0017, 0.0040, 2.62, 0.24, 0.43, 0.938, 0.055, 0.044, 22.0, 6.9, 3.4, 57, 36, 18
210965800.4, 4, 21.0858, 0.0012, 0.0012, 2064.5448, 0.0024, 0.0021, 4.72, 0.15, 0.35, 872, 25, 27, 0.0289, 0.0017, 0.0039, 2.95, 0.25, 0.42, 0.938, 0.055, 0.044, 29.7, 13.7, 5.6, 31, 29, 12
210965800.5, 4, 30.2894, 0.0032, 0.0032, 2066.1436, 0.0034, 0.0034, 5.25, 0.29, 0.33, 549, 26, 27, 0.0228, 0.0018, 0.0039, 2.33, 0.23, 0.42, 0.938, 0.055, 0.044, 38.0, 17.0, 7.4, 18.9, 17.1, 7.5
210965800.6, 4, 1.82876, 0.00015, 0.00015, 2062.0985, 0.0032, 0.0031, 2.35, 0.19, 0.39, 235, 13, 13, 0.0143, 0.0018, 0.0120, 1.46, 0.20, 1.23, 0.938, 0.055, 0.044, 5.24, 3.49, 0.96, 1000, 1330, 380
210968143.1, 4, 13.73288, 0.00042, 0.00043, 2064.9290, 0.0011, 0.0011, 2.860, 0.066, 0.084, 1582, 37, 38, 0.0374, 0.0013, 0.0029, 2.64, 0.34, 0.29, 0.646, 0.081, 0.048, 35.4, 6.1, 2.7, 9.5, 4.1, 2.0
210968143.2, 4, 2.90022, 0.00015, 0.00015, 2063.8466, 0.0020, 0.0021, 1.304, 0.080, 0.118, 389, 22, 23, 0.0192, 0.0012, 0.0022, 1.36, 0.19, 0.19, 0.646, 0.081, 0.048, 14.9, 5.0, 2.5, 54, 38, 20
211002562.1, 4, 3.347872, 0.000010, 0.000010, 2062.10541, 0.00012, 0.00012, 3.726, 0.010, 0.010, 13334, 34, 35, 0.1169, 0.0010, 0.0030, 28.1, 5.8, 2.4, 2.20, 0.46, 0.18, 5.484, 0.050, 0.082, 1120, 470, 190
211048999.1, 4, 5.17222, 0.00014, 0.00013, 2066.58058, 0.00092, 0.00107, 1.766, 0.063, 0.073, 964, 22, 23, 0.0304, 0.0013, 0.0022, 2.12, 0.10, 0.17, 0.639, 0.012, 0.021, 20.6, 5.5, 2.4, 66, 35, 16
211058748.1, 4, 3.32257, 0.00016, 0.00016, 2061.9237, 0.0020, 0.0021, 1.65, 0.10, 0.13, 476, 26, 28, 0.0209, 0.0015, 0.0032, 2.53, 0.25, 0.39, 1.108, 0.076, 0.024, 13.7, 4.6, 2.2, 128, 90, 46
211064647.1, 4, , , , 2106.9788, 0.0011, 0.0011, 7.18, 0.22, 0.25, 12650, 190, 190, 0.252, 0.072, 0.096, 44, 13, 17, 1.60, 0.12, 0.12, , , , , , 
211077024.1, 4, 1.419714, 0.000040, 0.000042, 2062.5891, 0.0011, 0.0011, 1.38, 0.11, 0.22, 1565, 70, 72, 0.0380, 0.0044, 0.0152, 1.18, 0.19, 0.52, 0.284, 0.030, 0.055, 6.9, 3.7, 1.5, 150, 170, 110
211087003.1, 4, , , , 2084.10719, 0.00028, 0.00033, 6.793, 0.066, 0.064, 7960, 43, 43, 0.0824, 0.0023, 0.0029, 8.7, 1.6, 1.3, 0.96, 0.18, 0.14, , , , , , 
211087003.2, 4, 28.29213, 0.00126, 0.00100, 2064.1582, 0.0014, 0.0027, 4.46, 0.11, 0.15, 1270, 20, 20, 0.0338, 0.0011, 0.0023, 3.55, 0.66, 0.56, 0.96, 0.18, 0.14, 46.5, 8.0, 3.7, 23.8, 12.0, 7.8
211089792.1, 4, 3.2588130, 0.0000053, 0.0000058, 2064.431699, 0.000065, 0.000060, 2.196, 0.016, 0.014, 19011, 53, 55, 0.1292, 0.0054, 0.0038, 11.38, 0.87, 0.63, 0.807, 0.051, 0.038, 11.26, 0.40, 0.67, 197, 29, 30
211107835.1, 4, 18.8652, 0.0025, 0.0025, 2066.3613, 0.0045, 0.0043, 3.93, 0.25, 0.34, 561, 36, 37, 0.0224, 0.0018, 0.0043, 1.57, 0.22, 0.31, 0.642, 0.075, 0.030, 32.5, 11.8, 5.4, 16.0, 12.2, 5.5
211133138.1, 4, 7.434876, 0.000047, 0.000057, 2063.73651, 0.00034, 0.00026, 1.473, 0.047, 0.047, 6143, 73, 71, 0.170, 0.050, 0.068, 32, 17, 16, 1.74, 0.77, 0.54, 21.7, 1.4, 1.6, 96, 123, 87
211147528.1, 4, 2.349545, 0.000083, 0.000085, 2063.0589, 0.0013, 0.0013, 2.70, 0.14, 0.18, 7570, 200, 200, 0.0828, 0.0096, 0.0127, 15.3, 2.7, 2.5, 1.695, 0.228, 0.097, 6.2, 1.7, 1.1, 1760, 1080, 670
211158357.1, 4, 0.2990737, 0.0000014, 0.0000014, 2061.96122, 0.00018, 0.00019, 0.526, 0.019, 0.020, 20510, 580, 610, 0.300, 0.089, 0.126, 7.6, 2.8, 3.5, 0.231, 0.052, 0.047, 3.55, 0.17, 0.20, 500, 340, 300
211201576.1, 4, 5.88165, 0.00074, 0.00075, 2063.4053, 0.0050, 0.0049, 3.54, 0.17, 0.24, 323, 20, 20, 0.0173, 0.0011, 0.0023, 2.58, 0.48, 1.12, 1.37, 0.24, 0.56, 11.3, 3.5, 1.7, 480, 390, 580
211315836.1, 5, 1.385246, 0.000013, 0.000011, 2139.73756, 0.00036, 0.00040, 0.880, 0.016, 0.088, 1243, 33, 38, 0.0326, 0.0012, 0.0045, 5.01, 0.34, 0.71, 1.407, 0.080, 0.058, 11.51, 3.00, 0.94, 510, 272, 95
211319617.1, 5, 8.86638, 0.00044, 0.00041, 2143.3922, 0.0018, 0.0022, 2.96, 0.11, 0.17, 1189, 32, 32, 0.0335, 0.0024, 0.0046, 2.51, 0.18, 0.35, 0.6867, 0.0069, 0.0055, 19.7, 7.1, 4.0, 90, 65, 36
211327855.1, 5, 1.72397, 0.00027, 0.00022, 2139.7005, 0.0044, 0.0046, 1.48, 0.24, 0.31, 201, 27, 31, 0.0137, 0.0017, 0.0038, 1.33, 0.20, 0.37, 0.885, 0.074, 0.027, 7.5, 3.4, 2.2, 490, 450, 290
211331236.1, 5, 1.291605, 0.000018, 0.000019, 2140.19095, 0.00067, 0.00067, 1.151, 0.069, 0.058, 1817, 64, 69, 0.0399, 0.0027, 0.0058, 1.74, 0.33, 0.27, 0.400, 0.070, 0.023, 8.18, 2.61, 0.86, 143, 119, 38
211331236.2, 5, 5.44425, 0.00014, 0.00014, 2143.5638, 0.0012, 0.0012, 2.110, 0.058, 0.078, 1686, 48, 53, 0.0402, 0.0012, 0.0021, 1.75, 0.31, 0.14, 0.400, 0.070, 0.023, 18.8, 4.0, 1.7, 27.1, 18.5, 6.7
211342524.1, 5, 14.448987, 0.000026, 0.000026, 2149.367541, 0.000064, 0.000064, 3.762, 0.014, 0.018, 38361, 43, 43, 0.45, 0.11, 0.13, 86, 20, 25, 1.739, 0.030, 0.023, 25.25, 0.37, 0.91, 79.3, 4.7, 6.8
211351816.1, 5, 8.40685, 0.00094, 0.00095, 2142.0487, 0.0041, 0.0042, 6.07, 0.20, 0.26, 680, 30, 31, 0.0244, 0.0015, 0.0037, 10.88, 0.82, 1.84, 4.09, 0.18, 0.30, 9.6, 2.7, 1.2, 248, 144, 75
211355342.1, 5, 6.89442, 0.00025, 0.00024, 2143.7935, 0.0014, 0.0015, 2.670, 0.087, 0.125, 828, 27, 26, 0.0272, 0.0017, 0.0041, 3.17, 0.28, 0.51, 1.071, 0.066, 0.054, 17.7, 5.5, 2.5, 122, 77, 37
211357309.1, 5, 0.463954, 0.000011, 0.000011, 2139.7522, 0.0010, 0.0010, 0.988, 0.092, 0.191, 326, 16, 17, 0.0180, 0.0028, 0.0153, 0.53, 0.11, 0.46, 0.272, 0.037, 0.028, 2.97, 1.63, 0.81, 760, 880, 470
211359660.1, 5, 4.736893, 0.000048, 0.000050, 2141.20525, 0.00045, 0.00045, 2.579, 0.037, 0.040, 1178, 12, 13, 0.03188, 0.00072, 0.00192, 2.86, 0.15, 0.22, 0.822, 0.041, 0.040, 13.75, 1.91, 0.73, 145, 43, 21
211372788.1, 5, 1.529084, 0.000013, 0.000013, 2140.33284, 0.00036, 0.00036, 2.193, 0.071, 0.062, 10527, 95, 95, 0.267, 0.073, 0.089, 48, 13, 16, 1.654, 0.011, 0.012, 3.964, 0.074, 0.101, 2170, 230, 250
211383821.1, 5, 1.56699, 0.00011, 0.00011, 2140.1535, 0.0033, 0.0033, 2.11, 0.16, 0.27, 460, 30, 31, 0.0203, 0.0020, 0.0067, 1.34, 0.16, 0.44, 0.603, 0.039, 0.028, 5.00, 2.47, 0.93, 650, 650, 250
211391664.1, 5, 10.13682, 0.00039, 0.00036, 2145.9809, 0.0012, 0.0012, 5.122, 0.094, 0.123, 1043, 18, 18, 0.0307, 0.0011, 0.0027, 4.60, 0.79, 0.55, 1.37, 0.23, 0.11, 14.3, 3.4, 1.3, 372, 218, 92
211399359.1, 5, 3.1149085, 0.0000092, 0.0000092, 2141.41748, 0.00012, 0.00012, 2.337, 0.016, 0.021, 28460, 120, 120, 0.1536, 0.0016, 0.0019, 12.03, 1.63, 0.30, 0.718, 0.097, 0.015, 11.66, 0.25, 0.15, 191, 53, 12
211401787.1, 5, 13.7730, 0.0015, 0.0015, 2151.0724, 0.0029, 0.0028, 4.68, 0.23, 0.27, 209.2, 8.1, 8.4, 0.01356, 0.00099, 0.00260, 2.17, 0.19, 0.44, 1.469, 0.069, 0.102, 19.8, 6.7, 3.0, 162, 111, 53
211407755.1, 5, 36.109, 0.032, 0.050, 2160.2353, 0.0013, 0.0013, 3.20, 0.23, 0.18, 4900, 180, 180, 0.145, 0.047, 0.065, 8.0, 2.7, 3.6, 0.504, 0.050, 0.018, 46.0, 4.0, 5.8, 11.9, 3.2, 3.1
211413752.1, 5, 9.32705, 0.00061, 0.00061, 2140.8461, 0.0027, 0.0027, 4.08, 0.44, 0.39, 1239, 48, 50, 0.043, 0.010, 0.016, 3.63, 0.89, 1.32, 0.773, 0.035, 0.025, 8.4, 2.0, 8.9, 380, 180, 800
211413752.2, 5, 4.52905, 0.00051, 0.00058, 2143.9728, 0.0049, 0.0043, 2.83, 0.20, 0.23, 531, 30, 31, 0.0220, 0.0016, 0.0035, 1.85, 0.16, 0.30, 0.773, 0.035, 0.025, 10.9, 3.6, 1.8, 221, 149, 73
211413752.3, 5, 26.2678, 0.0060, 0.0031, 2142.1943, 0.0043, 0.0039, 4.84, 0.24, 0.47, 1025, 59, 59, 0.0309, 0.0022, 0.0052, 2.60, 0.22, 0.44, 0.773, 0.035, 0.025, 36.1, 14.1, 6.9, 20.0, 15.8, 7.7
211413752.4, 5, 2.15228, 0.00023, 0.00023, 2141.4957, 0.0047, 0.0045, 2.42, 0.22, 0.28, 398, 35, 38, 0.0191, 0.0019, 0.0045, 1.61, 0.17, 0.39, 0.773, 0.035, 0.025, 6.0, 2.6, 1.2, 740, 640, 290
211413752.5, 5, 6.13174, 0.00059, 0.00062, 2142.3404, 0.0037, 0.0036, 2.45, 0.12, 0.15, 436, 26, 27, 0.0204, 0.0011, 0.0024, 1.72, 0.12, 0.21, 0.773, 0.035, 0.025, 17.1, 5.6, 2.4, 89, 59, 26
211418290.1, 5, 5.032134, 0.000042, 0.000042, 2141.80767, 0.00034, 0.00034, 8.600, 0.023, 0.025, 10480, 55, 54, 0.09410, 0.00037, 0.00060, 25.83, 3.94, 0.37, 2.516, 0.384, 0.033, 4.915, 0.045, 0.022, 1413, 434, 55
211418729.1, 5, 11.390955, 0.000093, 0.000092, 2140.32404, 0.00033, 0.00033, 3.863, 0.035, 0.041, 16232, 98, 96, 0.1150, 0.0017, 0.0029, 10.71, 0.58, 0.35, 0.854, 0.044, 0.018, 24.68, 0.95, 0.52, 39.6, 5.4, 2.8
211419451.1, 5, 6.45795, 0.00042, 0.00040, 2140.1818, 0.0023, 0.0024, 1.04, 0.11, 0.15, 788, 75, 82, 0.0271, 0.0026, 0.0065, 2.78, 0.27, 0.67, 0.9389, 0.0127, 0.0060, 41.6, 18.2, 9.0, 20.0, 17.5, 8.7
211428897.1, 5, 1.610888, 0.000039, 0.000034, 2140.66515, 0.00095, 0.00100, 1.205, 0.071, 0.109, 696, 29, 31, 0.0250, 0.0020, 0.0052, 0.82, 0.17, 0.19, 0.299, 0.056, 0.033, 9.1, 3.5, 1.5, 86, 81, 40
211428897.2, 5, 2.178008, 0.000082, 0.000083, 2141.4709, 0.0017, 0.0017, 1.276, 0.058, 0.067, 453, 23, 24, 0.0205, 0.0011, 0.0021, 0.67, 0.13, 0.10, 0.299, 0.056, 0.033, 11.9, 3.3, 1.4, 50, 39, 20
211428897.3, 5, 4.96792, 0.00029, 0.00028, 2143.7150, 0.0027, 0.0027, 1.30, 0.10, 0.12, 572, 32, 33, 0.0231, 0.0015, 0.0027, 0.75, 0.15, 0.12, 0.299, 0.056, 0.033, 26.1, 8.1, 4.4, 10.4, 8.6, 4.9
211428897.4, 5, 6.26561, 0.00069, 0.00070, 2144.2594, 0.0044, 0.0056, 1.51, 0.21, 0.28, 580, 45, 50, 0.0235, 0.0027, 0.0146, 0.77, 0.17, 0.48, 0.299, 0.056, 0.033, 26.6, 16.8, 7.7, 10.1, 13.9, 6.7
211428897.5, 5, 3.28963, 0.00077, 0.00089, 2142.5903, 0.0097, 0.0087, 2.04, 0.36, 0.38, 259, 27, 29, 0.0156, 0.0018, 0.0062, 0.51, 0.11, 0.21, 0.299, 0.056, 0.033, 10.5, 6.4, 2.9, 65, 87, 42
211432922.1, 5, 5.81861, 0.00074, 0.00082, 2141.9226, 0.0046, 0.0044, 3.88, 0.30, 0.45, 6890, 460, 500, 0.081, 0.011, 0.066, 3.4, 1.3, 3.0, 0.38, 0.13, 0.14, 10.1, 4.0, 2.6, 100, 130, 120
211439059.1, 5, 18.6393, 0.0031, 0.0030, 2146.5107, 0.0054, 0.0053, 5.64, 0.28, 0.42, 399, 24, 25, 0.0193, 0.0013, 0.0030, 1.73, 0.20, 0.31, 0.821, 0.078, 0.066, 22.0, 8.2, 3.8, 63, 50, 27
211442297.1, 5, 20.27285, 0.00018, 0.00018, 2157.15720, 0.00021, 0.00021, 3.858, 0.033, 0.036, 17257, 78, 78, 0.1274, 0.0034, 0.0023, 11.55, 0.95, 0.53, 0.831, 0.065, 0.035, 37.29, 0.87, 1.11, 33.0, 5.4, 3.5
211442571.1, 5, 5.19287, 0.00060, 0.00056, 2143.0584, 0.0045, 0.0049, 2.48, 0.16, 0.20, 211, 17, 17, 0.01434, 0.00098, 0.00161, 1.29, 0.13, 0.16, 0.826, 0.061, 0.037, 13.8, 5.1, 2.5, 244, 184, 91
211442571.2, 5, 3.39934, 0.00054, 0.00051, 2140.1609, 0.0059, 0.0050, 2.18, 0.19, 0.22, 150, 17, 17, 0.0120, 0.0010, 0.0016, 1.08, 0.12, 0.15, 0.826, 0.061, 0.037, 10.3, 3.5, 1.9, 440, 310, 170
211469889.1, 5, 7.07737, 0.00092, 0.00088, 2144.3867, 0.0043, 0.0049, 3.08, 0.19, 0.28, 907, 60, 62, 0.0291, 0.0020, 0.0039, 2.10, 0.26, 0.30, 0.662, 0.067, 0.027, 15.7, 5.4, 2.6, 110, 79, 38
211490999.1, 5, 9.84413, 0.00039, 0.00039, 2146.3288, 0.0014, 0.0014, 3.69, 0.11, 0.16, 1093, 27, 27, 0.0315, 0.0017, 0.0036, 3.23, 0.18, 0.38, 0.9395, 0.0079, 0.0114, 18.2, 5.3, 2.8, 112, 65, 35
211505089.1, 5, 24.4472, 0.0028, 0.0028, 2146.9623, 0.0036, 0.0033, 6.37, 0.18, 0.23, 718, 28, 29, 0.0257, 0.0011, 0.0023, 1.82, 0.18, 0.24, 0.647, 0.059, 0.061, 27.2, 6.9, 2.9, 27.9, 15.0, 7.9
211509553.1, 5, 20.35919, 0.00046, 0.00046, 2151.41247, 0.00093, 0.00093, 3.650, 0.087, 0.090, 39120, 630, 660, 0.1887, 0.0072, 0.0146, 11.3, 3.5, 1.2, 0.550, 0.170, 0.041, 47.6, 3.2, 3.3, 3.67, 2.32, 0.75
211510580.1, 5, 5.31471, 0.00039, 0.00036, 2143.1306, 0.0029, 0.0033, 1.90, 0.17, 0.36, 1511, 96, 103, 0.0374, 0.0039, 0.0152, 1.45, 0.15, 0.96, 0.3550, 0.0070, 0.1870, 18.7, 10.5, 4.2, 26, 30, 43
211516501.1, 5, 3.84981, 0.00055, 0.00053, 2141.9314, 0.0060, 0.0063, 3.37, 0.21, 0.27, 153, 11, 12, 0.01204, 0.00086, 0.00190, 1.86, 0.32, 0.34, 1.42, 0.22, 0.13, 7.6, 3.0, 1.3, 1010, 860, 410
211525389.1, 5, 8.26698, 0.00013, 0.00013, 2139.72408, 0.00071, 0.00074, 3.410, 0.060, 0.075, 1338, 17, 17, 0.03439, 0.00095, 0.00287, 3.55, 0.11, 0.31, 0.947, 0.016, 0.027, 17.9, 2.9, 1.3, 103, 34, 16
211529065.1, 5, 4.399739, 0.000070, 0.000072, 2142.97910, 0.00071, 0.00068, 1.691, 0.071, 0.125, 1682, 41, 39, 0.0375, 0.0030, 0.0079, 3.01, 0.34, 0.66, 0.735, 0.059, 0.049, 18.4, 5.9, 2.3, 70, 46, 20
211529065.2, 5, 1.543452, 0.000091, 0.000089, 2140.8716, 0.0026, 0.0027, 1.645, 0.095, 0.133, 286, 15, 16, 0.0163, 0.0011, 0.0024, 1.30, 0.14, 0.21, 0.735, 0.059, 0.049, 6.3, 2.1, 1.0, 590, 410, 210
211535327.1, 5, 20.2244, 0.0021, 0.0020, 2144.9905, 0.0038, 0.0040, 4.18, 0.19, 0.29, 1132, 58, 60, 0.0323, 0.0020, 0.0043, 2.94, 0.18, 0.39, 0.8325, 0.0095, 0.0110, 33.2, 11.2, 5.1, 32, 22, 10
211539054.1, 5, 11.0213, 0.0011, 0.0012, 2150.2916, 0.0031, 0.0032, 4.33, 0.15, 0.20, 202, 10, 11, 0.01371, 0.00076, 0.00175, 2.25, 0.27, 0.31, 1.507, 0.162, 0.072, 17.0, 5.5, 2.5, 187, 127, 59
211551160.1, 5, 37.4059, 0.0045, 0.0046, 2165.7023, 0.0033, 0.0032, 3.84, 0.21, 0.26, 1450, 68, 72, 0.0366, 0.0025, 0.0048, 2.32, 0.19, 0.45, 0.581, 0.026, 0.083, 67, 22, 11, 4.7, 3.1, 2.0
211562654.1, 5, 10.79274, 0.00056, 0.00057, 2147.7772, 0.0022, 0.0022, 4.18, 0.33, 0.37, 901, 23, 24, 0.0321, 0.0045, 0.0042, 3.45, 0.49, 0.45, 0.984, 0.026, 0.015, 11.7, 3.6, 9.0, 260, 160, 400
211562654.2, 5, 22.6302, 0.0015, 0.0016, 2144.1526, 0.0028, 0.0028, 4.93, 0.28, 0.24, 947, 35, 33, 0.049, 0.012, 0.030, 5.2, 1.3, 3.2, 0.984, 0.026, 0.015, 12.9, 1.7, 4.0, 208, 56, 129
211562654.3, 5, 0.469287, 0.000015, 0.000016, 2139.6618, 0.0014, 0.0014, 1.540, 0.069, 0.093, 215.2, 8.9, 9.2, 0.01359, 0.00093, 0.00196, 1.46, 0.11, 0.21, 0.984, 0.026, 0.015, 2.19, 0.47, 0.24, 7200, 3100, 1600
211579112.1, 5, 17.7037, 0.0016, 0.0016, 2156.4255, 0.0033, 0.0033, 2.01, 0.13, 0.17, 6770, 530, 560, 0.0786, 0.0049, 0.0071, 1.76, 0.51, 0.51, 0.205, 0.058, 0.056, 66.9, 13.7, 7.9, 1.3, 1.3, 1.1
211579683.1, 5, 9.0102, 0.0010, 0.0010, 2144.6162, 0.0045, 0.0045, 4.86, 0.62, 0.43, 982, 51, 51, 0.044, 0.017, 0.034, 3.6, 1.4, 2.7, 0.738, 0.073, 0.044, 5.7, 1.0, 9.4, 750, 310, 2460
211586387.1, 5, 35.3972, 0.0058, 0.0057, 2142.8804, 0.0067, 0.0065, 4.69, 0.61, 0.67, 1470, 120, 120, 0.045, 0.012, 0.041, 2.60, 0.72, 2.36, 0.531, 0.018, 0.015, 30, 10, 33, 29, 20, 64
211594205.1, 5, 16.9960, 0.0011, 0.0010, 2148.4966, 0.0021, 0.0024, 2.63, 0.13, 0.22, 265, 11, 12, 0.0158, 0.0012, 0.0034, 1.40, 0.13, 0.31, 0.816, 0.038, 0.025, 41.7, 21.4, 8.4, 16.3, 16.8, 6.6
211606790.1, 5, 37.24703, 0.00054, 0.00054, 2150.08888, 0.00038, 0.00038, 4.929, 0.090, 0.107, 7202, 43, 43, 0.189, 0.048, 0.063, 35.0, 9.0, 11.8, 1.696, 0.079, 0.060, 32.4, 1.4, 2.1, 33.8, 4.5, 5.1
211611158.1, 5, 52.7099, 0.0027, 0.0027, 2159.1568, 0.0019, 0.0019, 4.93, 0.17, 0.28, 757, 24, 24, 0.0255, 0.0019, 0.0051, 2.48, 0.19, 0.50, 0.8910, 0.0072, 0.0057, 74, 25, 10, 8.7, 5.9, 2.4
211611158.2, 5, 10.6161, 0.0018, 0.0017, 2144.7353, 0.0057, 0.0058, 2.54, 0.22, 0.26, 162, 15, 16, 0.0122, 0.0011, 0.0020, 1.19, 0.10, 0.19, 0.8910, 0.0072, 0.0057, 27.7, 9.7, 5.2, 62, 43, 23
211613886.1, 5, 0.9587591, 0.0000092, 0.0000087, 2140.20130, 0.00045, 0.00048, 1.776, 0.063, 0.058, 16260, 220, 220, 0.308, 0.085, 0.105, 39, 11, 14, 1.171, 0.087, 0.046, 3.383, 0.084, 0.151, 2490, 400, 300
211619879.1, 5, 15.7512, 0.0012, 0.0012, 2150.5187, 0.0029, 0.0029, 2.56, 0.12, 0.16, 500, 27, 28, 0.0218, 0.0012, 0.0023, 1.38, 0.22, 0.22, 0.582, 0.087, 0.071, 42.2, 14.2, 6.1, 8.8, 7.4, 4.3
211642307.1, 5, 20.9913, 0.0026, 0.0025, 2148.3388, 0.0049, 0.0050, 2.94, 0.23, 0.40, 1290, 90, 97, 0.0342, 0.0031, 0.0088, 1.44, 0.17, 0.39, 0.386, 0.031, 0.034, 48.2, 21.5, 9.3, 3.8, 3.5, 1.8
211645912.1, 5, 10.6741, 0.0015, 0.0014, 2140.5504, 0.0054, 0.0057, 3.76, 0.26, 0.40, 354, 22, 23, 0.0178, 0.0017, 0.0051, 1.86, 0.18, 0.53, 0.9538, 0.0122, 0.0076, 18.8, 9.2, 3.5, 135, 132, 50
211680698.1, 5, 50.9254, 0.0041, 0.0040, 2160.4701, 0.0027, 0.0028, 4.11, 0.18, 0.24, 1193, 58, 61, 0.0325, 0.0021, 0.0047, 2.48, 0.24, 0.38, 0.702, 0.049, 0.034, 87, 24, 11, 3.42, 1.99, 0.96
211682544.1, 5, 50.8213, 0.0023, 0.0023, 2145.5660, 0.0017, 0.0017, 3.42, 0.10, 0.13, 582, 21, 21, 0.0228, 0.0012, 0.0029, 2.18, 0.20, 0.28, 0.879, 0.064, 0.024, 103, 27, 13, 3.20, 1.76, 0.81
211713099.1, 5, 8.56222, 0.00019, 0.00013, 2141.15021, 0.00043, 0.00043, 3.256, 0.039, 0.044, 5513, 43, 41, 0.0681, 0.0011, 0.0027, 6.89, 0.55, 0.49, 0.928, 0.072, 0.055, 20.80, 1.73, 0.71, 105, 25, 15
211718187.1, 5, 5.51633, 0.00041, 0.00041, 2141.7112, 0.0033, 0.0035, 1.92, 0.17, 0.22, 1830, 190, 220, 0.0413, 0.0036, 0.0068, 1.38, 0.19, 0.25, 0.306, 0.032, 0.024, 19.9, 6.8, 3.6, 18.9, 14.2, 8.2
211731298.1, 5, 1.990422, 0.000080, 0.000085, 2141.3418, 0.0018, 0.0017, 2.074, 0.089, 0.122, 447, 19, 20, 0.0200, 0.0013, 0.0032, 1.80, 0.19, 0.29, 0.824, 0.066, 0.026, 6.60, 2.00, 0.90, 640, 400, 180
211733267.1, 5, 8.658143, 0.000027, 0.000026, 2144.93197, 0.00012, 0.00013, 1.698, 0.036, 0.035, 7969, 49, 47, 0.195, 0.052, 0.075, 19.1, 5.4, 7.4, 0.900, 0.085, 0.037, 23.3, 1.1, 1.5, 51.8, 10.9, 7.9
211736305.1, 5, 14.5616, 0.0026, 0.0026, 2152.1209, 0.0065, 0.0066, 3.14, 0.27, 0.44, 1029, 94, 105, 0.0305, 0.0033, 0.0149, 2.82, 0.32, 1.38, 0.849, 0.023, 0.030, 31.0, 18.0, 6.5, 27, 31, 11
211736671.1, 5, 4.73363, 0.00013, 0.00013, 2140.3649, 0.0011, 0.0011, 3.629, 0.083, 0.116, 973, 17, 18, 0.0297, 0.0016, 0.0035, 5.81, 0.36, 0.71, 1.797, 0.055, 0.068, 8.9, 2.4, 1.3, 440, 240, 140
211743874.1, 5, 12.2812, 0.0017, 0.0015, 2148.2148, 0.0046, 0.0059, 4.31, 0.16, 0.22, 314, 18, 19, 0.01710, 0.00098, 0.00210, 2.47, 0.20, 0.40, 1.323, 0.077, 0.142, 19.5, 5.9, 2.6, 167, 103, 58
211754962.1, 5, 3.41065, 0.00029, 0.00027, 2141.8515, 0.0032, 0.0031, 1.95, 0.22, 0.33, 494, 35, 37, 0.0216, 0.0023, 0.0068, 1.65, 0.25, 0.53, 0.701, 0.078, 0.046, 11.3, 6.4, 2.8, 87, 100, 44
211762841.1, 5, 1.564940, 0.000074, 0.000067, 2140.2672, 0.0019, 0.0022, 0.666, 0.097, 0.123, 1220, 130, 160, 0.0340, 0.0035, 0.0091, 2.06, 0.40, 0.62, 0.556, 0.091, 0.073, 15.7, 7.2, 4.1, 49, 48, 29
211763214.1, 5, 21.1976, 0.0048, 0.0058, 2146.579, 0.014, 0.011, 5.03, 0.47, 0.56, 263, 18, 19, 0.0158, 0.0015, 0.0035, 1.33, 0.13, 0.29, 0.7747, 0.0064, 0.0101, 27.3, 13.9, 6.2, 46, 47, 21
211770696.1, 5, 16.2713, 0.0012, 0.0012, 2145.9732, 0.0029, 0.0029, 7.69, 0.15, 0.22, 418, 12, 12, 0.01997, 0.00072, 0.00164, 2.77, 0.16, 0.23, 1.270, 0.060, 0.019, 14.8, 4.9, 1.7, 228, 154, 53
211770795.1, 5, 7.72850, 0.00053, 0.00053, 2141.0984, 0.0027, 0.0026, 2.91, 0.14, 0.19, 1233, 53, 56, 0.0337, 0.0021, 0.0044, 2.16, 0.14, 0.31, 0.589, 0.013, 0.032, 18.4, 5.9, 2.7, 71, 46, 22
211779390.1, 5, 3.85064, 0.00023, 0.00022, 2141.5282, 0.0023, 0.0025, 1.601, 0.089, 0.149, 391, 23, 24, 0.0193, 0.0013, 0.0029, 1.073, 0.082, 0.196, 0.510, 0.020, 0.054, 16.1, 6.0, 2.8, 88, 66, 36
211783206.1, 5, 7.13142, 0.00098, 0.00094, 2146.4727, 0.0050, 0.0063, 1.92, 0.30, 0.38, 707, 70, 77, 0.0258, 0.0029, 0.0086, 9.6, 7.9, 11.6, 3.4, 2.8, 4.0, 24.3, 13.1, 6.9, 39, 100, 131
211788221.1, 5, 12.89398, 0.00084, 0.00083, 2139.8876, 0.0019, 0.0020, 1.19, 0.10, 0.15, 3140, 240, 260, 0.0539, 0.0041, 0.0089, 1.12, 0.39, 0.73, 0.191, 0.064, 0.120, 77, 25, 14, 1.1, 1.4, 2.0
211791178.1, 5, 9.56183, 0.00065, 0.00064, 2146.9183, 0.0027, 0.0027, 3.65, 0.18, 0.34, 1025, 43, 44, 0.0302, 0.0030, 0.0079, 1.97, 0.29, 0.53, 0.598, 0.066, 0.046, 17.6, 8.3, 3.2, 56, 56, 25
211796070.1, 5, 1.88993, 0.00014, 0.00014, 2140.7331, 0.0031, 0.0033, 1.66, 0.19, 0.34, 367, 30, 31, 0.0186, 0.0021, 0.0084, 1.29, 0.17, 0.60, 0.638, 0.044, 0.066, 7.4, 4.7, 1.8, 380, 480, 210
211797637.1, 5, 1.640707, 0.000096, 0.000096, 2139.7875, 0.0024, 0.0025, 2.20, 0.38, 0.27, 469, 27, 28, 0.034, 0.015, 0.028, 2.09, 0.95, 1.75, 0.572, 0.037, 0.068, 2.15, 0.34, 4.30, 4500, 1500, 17900
211816003.1, 5, 14.45107, 0.00098, 0.00095, 2144.8610, 0.0024, 0.0025, 3.63, 0.12, 0.14, 1225, 39, 40, 0.0339, 0.0016, 0.0030, 2.96, 0.15, 0.34, 0.802, 0.020, 0.058, 28.1, 8.1, 3.4, 44, 25, 12
211817229.1, 5, 2.176955, 0.000040, 0.000037, 2140.69416, 0.00070, 0.00067, 0.541, 0.066, 0.103, 4800, 410, 490, 0.0680, 0.0072, 0.0325, 1.25, 0.39, 0.87, 0.169, 0.049, 0.086, 26.9, 11.9, 8.0, 8, 11, 12
211818569.1, 5, 5.185758, 0.000010, 0.000010, 2143.560482, 0.000077, 0.000078, 2.126, 0.023, 0.022, 13112, 47, 45, 0.1070, 0.0032, 0.0036, 7.44, 0.62, 0.50, 0.637, 0.049, 0.037, 17.69, 0.82, 1.05, 64, 12, 11
211822797.1, 5, 21.1686, 0.0021, 0.0021, 2144.4069, 0.0036, 0.0034, 3.57, 0.17, 0.20, 1041, 63, 67, 0.0311, 0.0018, 0.0032, 2.18, 0.22, 0.23, 0.642, 0.055, 0.020, 41.9, 11.1, 5.3, 4.9, 2.8, 1.3
211837343.1, 5, 12.0808, 0.0016, 0.0016, 2147.6313, 0.0053, 0.0049, 2.29, 0.25, 0.45, 1218, 100, 106, 0.0341, 0.0040, 0.0187, 2.53, 0.33, 1.39, 0.682, 0.040, 0.033, 34.3, 20.2, 9.2, 22, 26, 12
211843564.1, 5, 0.4520313, 0.0000041, 0.0000041, 2140.07707, 0.00039, 0.00039, 0.727, 0.066, 0.105, 7560, 320, 430, 0.0848, 0.0069, 0.0259, 5.3, 1.0, 1.8, 0.569, 0.102, 0.084, 4.4, 1.5, 1.0, 530, 420, 300
211886472.1, 5, 19.640151, 0.000070, 0.000069, 2152.37945, 0.00013, 0.00013, 2.183, 0.027, 0.035, 6212, 26, 26, 0.179, 0.044, 0.055, 43, 11, 13, 2.188, 0.153, 0.052, 36.3, 1.8, 2.7, 52.0, 9.6, 8.8
211897272.1, 5, 11.23620, 0.00065, 0.00064, 2143.5692, 0.0019, 0.0018, 1.18, 0.22, 0.16, 491, 44, 68, 0.0216, 0.0025, 0.0090, 2.25, 0.28, 0.94, 0.955, 0.042, 0.032, 64, 36, 17, 7.2, 8.2, 3.9
211897691.1, 5, 5.75052, 0.00032, 0.00037, 2142.4955, 0.0018, 0.0018, 1.43, 0.13, 0.18, 1123, 66, 71, 0.0321, 0.0033, 0.0084, 2.01, 0.21, 0.55, 0.576, 0.018, 0.043, 27.2, 12.8, 5.4, 37, 35, 16
211897691.2, 5, 19.5080, 0.0019, 0.0019, 2153.0076, 0.0032, 0.0034, 3.79, 0.19, 0.26, 1237, 69, 71, 0.0336, 0.0022, 0.0044, 2.11, 0.15, 0.32, 0.576, 0.018, 0.043, 35.6, 11.2, 5.3, 21.6, 13.6, 7.2
211906650.1, 5, 41.4661, 0.0025, 0.0026, 2154.8470, 0.0018, 0.0017, 6.13, 0.12, 0.18, 980, 24, 25, 0.0299, 0.0011, 0.0026, 3.45, 0.13, 0.30, 1.0574, 0.0145, 0.0098, 48.5, 10.8, 4.7, 19.8, 8.9, 3.9
211913395.1, 5, 9.35739, 0.00097, 0.00114, 2147.8769, 0.0044, 0.0042, 1.69, 0.24, 0.61, 1710, 190, 190, 0.0414, 0.0054, 0.0314, 2.69, 0.47, 2.05, 0.595, 0.069, 0.048, 34, 20, 14, 13, 15, 11
211913977.1, 5, 14.67665, 0.00058, 0.00060, 2152.6838, 0.0015, 0.0015, 3.33, 0.10, 0.13, 749, 21, 21, 0.0261, 0.0013, 0.0030, 1.94, 0.13, 0.25, 0.682, 0.032, 0.043, 30.6, 8.6, 3.9, 27.1, 15.4, 7.7
211916756.1, 5, 10.13446, 0.00039, 0.00039, 2140.7404, 0.0016, 0.0016, 2.85, 0.14, 0.21, 7050, 250, 250, 0.0777, 0.0056, 0.0113, 1.92, 0.49, 0.58, 0.226, 0.056, 0.060, 26.5, 6.5, 3.3, 8.9, 7.9, 7.2
211919004.1, 5, 11.71885, 0.00060, 0.00060, 2149.0999, 0.0020, 0.0019, 4.86, 0.15, 0.23, 1434, 34, 34, 0.0351, 0.0023, 0.0056, 3.34, 0.23, 0.55, 0.872, 0.014, 0.035, 16.9, 4.7, 2.2, 93, 52, 25
211923431.1, 5, 29.7361, 0.0036, 0.0035, 2143.8180, 0.0038, 0.0038, 5.44, 0.21, 0.27, 888, 45, 47, 0.0282, 0.0017, 0.0036, 3.52, 0.22, 0.44, 1.144, 0.020, 0.011, 38.2, 10.7, 4.8, 23.7, 13.4, 6.2
211924657.1, 5, 2.643528, 0.000058, 0.000061, 2142.00628, 0.00085, 0.00077, 1.320, 0.072, 0.109, 3860, 110, 120, 0.0595, 0.0043, 0.0079, 1.47, 0.28, 0.37, 0.226, 0.040, 0.049, 14.0, 4.2, 2.4, 30, 24, 22
211925181.1, 5, 8.8410, 0.0016, 0.0020, 2146.0044, 0.0103, 0.0075, 1.76, 0.23, 0.34, 1550, 190, 200, 0.0381, 0.0040, 0.0091, 2.43, 0.38, 0.61, 0.584, 0.067, 0.045, 33.7, 14.5, 8.6, 13.3, 11.9, 7.1
211929937.1, 5, 3.4766506, 0.0000082, 0.0000082, 2142.412110, 0.000091, 0.000093, 2.584, 0.020, 0.020, 20961, 74, 78, 0.1314, 0.0025, 0.0037, 12.60, 0.41, 0.40, 0.879, 0.023, 0.013, 11.33, 0.40, 0.29, 219, 22, 16
211939692.1, 5, , , , 2170.5231, 0.0011, 0.0011, 9.931, 0.092, 0.138, 998, 17, 17, 0.03051, 0.00060, 0.00117, 4.31, 0.17, 0.19, 1.294, 0.046, 0.029, , , , , , 
211939692.2, 5, 39.5438, 0.0037, 0.0039, 2173.9892, 0.0024, 0.0025, 7.98, 0.41, 0.33, 511, 13, 13, 0.0233, 0.0013, 0.0016, 3.28, 0.22, 0.24, 1.294, 0.046, 0.029, 19.5, 3.4, 18.8, 185, 65, 358
211939692.3, 5, , , , 2191.8906, 0.0028, 0.0039, 12.70, 0.21, 0.37, 585, 20, 21, 0.02308, 0.00074, 0.00166, 3.26, 0.16, 0.25, 1.294, 0.046, 0.029, , , , , , 
211939692.4, 5, 26.8662, 0.0056, 0.0056, 2166.0450, 0.0042, 0.0041, 8.52, 0.22, 0.32, 479, 18, 19, 0.0209, 0.0011, 0.0029, 2.95, 0.18, 0.42, 1.294, 0.046, 0.029, 21.8, 6.6, 2.7, 149, 90, 38
211941472.1, 5, 5.7837, 0.0012, 0.0011, 2143.6098, 0.0077, 0.0083, 4.20, 0.34, 0.55, 107.0, 9.2, 9.6, 0.0096, 0.0010, 0.0039, 1.38, 0.37, 0.88, 1.31, 0.33, 0.65, 9.2, 5.1, 1.7, 610, 800, 880
211945201.1, 5, 19.49183, 0.00038, 0.00038, 2158.82598, 0.00049, 0.00050, 3.566, 0.069, 0.121, 1639, 21, 25, 0.0390, 0.0012, 0.0031, 5.96, 0.26, 0.49, 1.403, 0.042, 0.030, 38.9, 9.5, 4.5, 36.3, 17.9, 8.5
211965883.1, 5, 10.55532, 0.00048, 0.00048, 2146.4947, 0.0017, 0.0017, 1.68, 0.16, 0.31, 1580, 87, 93, 0.0389, 0.0049, 0.0246, 2.64, 0.38, 1.68, 0.623, 0.042, 0.044, 41, 24, 11, 8.0, 9.4, 4.5
211969807.1, 5, 1.974202, 0.000089, 0.000091, 2140.3794, 0.0022, 0.0021, 1.58, 0.14, 0.23, 1749, 86, 95, 0.0400, 0.0036, 0.0099, 2.43, 0.59, 0.60, 0.5573, 0.1253, 0.0046, 8.6, 3.7, 1.7, 88, 86, 36
211978988.1, 5, 36.5563, 0.0053, 0.0041, 2152.7063, 0.0027, 0.0041, 6.41, 0.19, 0.29, 802, 27, 28, 0.0265, 0.0013, 0.0034, 3.18, 0.17, 0.42, 1.100, 0.017, 0.021, 39.9, 10.8, 4.8, 30.7, 16.7, 7.5
211987231.1, 5, 17.035203, 0.000035, 0.000034, 2141.813552, 0.000077, 0.000078, 2.508, 0.040, 0.045, 22080, 130, 170, 0.321, 0.098, 0.134, 53, 24, 30, 1.51, 0.52, 0.56, 42.47, 0.79, 1.66, 26, 26, 28
211988320.1, 5, 63.8432, 0.0056, 0.0056, 2142.7160, 0.0034, 0.0036, 4.95, 0.30, 0.48, 1930, 100, 110, 0.0430, 0.0029, 0.0054, 2.78, 0.51, 0.38, 0.594, 0.100, 0.030, 85, 33, 19, 1.82, 1.53, 0.84
211990866.1, 5, 1.673737, 0.000028, 0.000044, 2140.72067, 0.00073, 0.00065, 1.479, 0.018, 0.024, 122.5, 4.1, 4.2, 0.01097, 0.00026, 0.00067, 1.52, 0.11, 0.11, 1.273, 0.085, 0.054, 7.91, 2.02, 0.77, 840, 440, 180
211995398.1, 5, 32.5795, 0.0023, 0.0022, 2169.8535, 0.0015, 0.0015, 5.09, 0.17, 0.16, 24210, 540, 560, 0.1513, 0.0077, 0.0078, 10.44, 0.90, 1.14, 0.633, 0.044, 0.061, 49.6, 4.8, 6.3, 5.8, 1.6, 2.0
212006318.1, 5, 14.4584, 0.0032, 0.0030, 2147.3335, 0.0083, 0.0085, 6.79, 0.29, 0.35, 298, 17, 18, 0.01676, 0.00098, 0.00219, 2.84, 0.17, 0.37, 1.551, 0.022, 0.022, 14.3, 5.6, 2.2, 232, 181, 73
212006344.1, 5, 2.219368, 0.000051, 0.000052, 2141.82963, 0.00109, 0.00098, 1.236, 0.058, 0.119, 432, 16, 17, 0.0202, 0.0012, 0.0024, 1.17, 0.14, 0.19, 0.532, 0.054, 0.059, 12.0, 4.1, 2.0, 79, 56, 32
212008766.1, 5, 14.13168, 0.00066, 0.00067, 2145.1175, 0.0016, 0.0016, 3.64, 0.12, 0.17, 974, 25, 24, 0.0278, 0.0020, 0.0058, 2.18, 0.15, 0.46, 0.7209, 0.0066, 0.0230, 27.8, 6.8, 2.8, 34.7, 17.0, 7.3
212009150.1, 5, 6.83292, 0.00069, 0.00060, 2145.1674, 0.0034, 0.0038, 2.20, 0.31, 0.44, 3890, 260, 270, 0.066, 0.011, 0.060, 1.30, 0.26, 1.19, 0.180, 0.018, 0.012, 17.8, 7.7, 9.4, 19, 17, 20
212012119.1, 5, 3.280948, 0.000045, 0.000045, 2142.13378, 0.00057, 0.00057, 1.908, 0.032, 0.066, 968, 16, 16, 0.0294, 0.0011, 0.0027, 2.26, 0.13, 0.23, 0.704, 0.032, 0.028, 12.3, 2.8, 1.2, 152, 71, 32
212012119.2, 5, 8.43903, 0.00016, 0.00016, 2142.48576, 0.00080, 0.00082, 2.44, 0.12, 0.19, 1095, 26, 26, 0.0327, 0.0033, 0.0047, 2.51, 0.28, 0.37, 0.704, 0.032, 0.028, 20.5, 7.6, 6.7, 55, 41, 36
212066407.1, 5, 0.8218241, 0.0000093, 0.0000089, 2140.36496, 0.00047, 0.00048, 1.126, 0.072, 0.060, 615, 13, 12, 0.0209, 0.0017, 0.0047, 6.1, 1.2, 1.4, 2.66, 0.46, 0.10, 5.34, 1.12, 0.53, 1820, 1020, 450
212069861.1, 5, 30.9540, 0.0018, 0.0018, 2147.4926, 0.0023, 0.0024, 3.77, 0.17, 0.27, 2117, 87, 90, 0.0442, 0.0028, 0.0057, 3.07, 0.80, 0.45, 0.637, 0.162, 0.043, 57.2, 16.6, 8.9, 2.87, 2.21, 0.97
212072539.1, 5, 7.67689, 0.00060, 0.00050, 2144.6262, 0.0027, 0.0031, 2.22, 0.13, 0.18, 2074, 96, 100, 0.0441, 0.0025, 0.0049, 2.44, 0.43, 0.30, 0.507, 0.085, 0.025, 24.3, 7.3, 3.7, 12.1, 8.4, 3.9
212072539.2, 5, 2.78711, 0.00015, 0.00015, 2141.3237, 0.0021, 0.0021, 1.72, 0.14, 0.23, 1470, 97, 104, 0.0362, 0.0037, 0.0123, 2.00, 0.39, 0.69, 0.507, 0.085, 0.025, 11.0, 5.6, 2.1, 59, 62, 23
212088059.1, 5, 10.36627, 0.00052, 0.00054, 2141.7142, 0.0021, 0.0020, 2.31, 0.14, 0.20, 1946, 82, 85, 0.0418, 0.0035, 0.0078, 1.82, 0.39, 0.40, 0.400, 0.079, 0.047, 31.0, 11.8, 5.3, 9.5, 9.1, 4.6
212110888.1, 5, 2.9956372, 0.0000046, 0.0000046, 2141.351251, 0.000063, 0.000061, 2.4768, 0.0091, 0.0089, 7493, 16, 15, 0.0901, 0.0014, 0.0019, 13.7, 1.1, 1.1, 1.40, 0.11, 0.11, 6.515, 0.081, 0.082, 1360, 220, 220
212120773.1, 5, 5.17518, 0.00062, 0.00065, 2140.5606, 0.0053, 0.0052, 3.29, 0.27, 0.54, 317, 24, 25, 0.0170, 0.0022, 0.0141, 1.53, 0.30, 1.28, 0.826, 0.119, 0.054, 10.2, 7.0, 2.3, 300, 410, 140
212130773.1, 5, 18.7132, 0.0017, 0.0017, 2151.8846, 0.0032, 0.0034, 6.89, 0.19, 0.29, 1816, 60, 62, 0.0408, 0.0019, 0.0038, 3.63, 0.34, 0.38, 0.816, 0.066, 0.039, 19.4, 6.1, 2.3, 66, 43, 17
212132195.1, 5, 26.1956, 0.0026, 0.0026, 2164.3913, 0.0019, 0.0018, 3.43, 0.13, 0.16, 965, 40, 41, 0.0291, 0.0018, 0.0036, 2.08, 0.19, 0.30, 0.656, 0.044, 0.048, 53.8, 13.4, 6.3, 7.6, 4.0, 2.1
212136123.1, 5, 2.22645, 0.00014, 0.00014, 2140.2532, 0.0031, 0.0029, 1.73, 0.12, 0.15, 997, 62, 65, 0.0305, 0.0022, 0.0038, 2.60, 0.19, 0.33, 0.782, 0.012, 0.018, 9.0, 2.7, 1.4, 310, 190, 100
212141021.1, 5, 2.91825, 0.00020, 0.00020, 2140.1008, 0.0029, 0.0028, 2.21, 0.12, 0.15, 402, 20, 21, 0.0196, 0.0011, 0.0023, 1.65, 0.13, 0.20, 0.776, 0.045, 0.013, 8.9, 3.1, 1.4, 304, 214, 98
212150006.1, 5, 0.898344, 0.000014, 0.000013, 2139.98140, 0.00064, 0.00064, 1.402, 0.056, 0.065, 2531, 64, 60, 0.101, 0.032, 0.048, 9.8, 3.3, 15.0, 0.90, 0.10, 1.30, 2.44, 0.17, 0.22, 6500, 2500, 26700
212154564.1, 5, 6.41362, 0.00016, 0.00016, 2142.18149, 0.00096, 0.00094, 1.649, 0.063, 0.079, 5530, 160, 160, 0.0723, 0.0029, 0.0039, 2.36, 0.61, 0.49, 0.299, 0.076, 0.060, 29.8, 5.7, 2.6, 8.2, 6.8, 5.0
212157262.1, 5, 7.14998, 0.00032, 0.00031, 2146.3213, 0.0017, 0.0018, 3.28, 0.16, 0.25, 1224, 31, 32, 0.0350, 0.0039, 0.0052, 3.51, 0.41, 0.59, 0.919, 0.035, 0.074, 12.9, 4.8, 4.4, 200, 150, 140
212157262.2, 5, 13.60496, 0.00091, 0.00085, 2141.4772, 0.0025, 0.0027, 4.22, 0.18, 0.41, 748, 25, 25, 0.0268, 0.0021, 0.0049, 2.69, 0.23, 0.54, 0.919, 0.035, 0.074, 20.5, 9.0, 4.8, 80, 71, 40
212157262.3, 5, 0.773987, 0.000035, 0.000035, 2140.3180, 0.0019, 0.0020, 1.578, 0.085, 0.121, 237, 11, 12, 0.01499, 0.00085, 0.00174, 1.50, 0.10, 0.21, 0.919, 0.035, 0.074, 3.38, 1.06, 0.49, 2950, 1870, 990
212157262.4, 5, 2.87162, 0.00021, 0.00019, 2141.7708, 0.0027, 0.0029, 2.37, 0.15, 0.20, 390, 20, 21, 0.0189, 0.0014, 0.0037, 1.90, 0.16, 0.40, 0.919, 0.035, 0.074, 8.1, 3.2, 1.4, 510, 400, 200
212159623.1, 5, 4.70751, 0.00065, 0.00062, 2143.1423, 0.0063, 0.0070, 2.94, 0.18, 0.22, 209, 16, 17, 0.0139, 0.0010, 0.0020, 1.52, 0.13, 0.23, 0.998, 0.041, 0.053, 10.7, 3.5, 1.8, 370, 250, 130
212161956.1, 5, 7.18662, 0.00042, 0.00044, 2140.7018, 0.0025, 0.0024, 2.81, 0.13, 0.18, 1829, 76, 78, 0.0405, 0.0025, 0.0053, 2.58, 0.29, 0.35, 0.584, 0.055, 0.017, 18.1, 5.0, 2.4, 50, 29, 14
212164470.1, 5, 7.80905, 0.00054, 0.00054, 2144.8589, 0.0027, 0.0026, 3.70, 0.14, 0.18, 520, 21, 22, 0.0217, 0.0013, 0.0032, 2.79, 0.27, 0.41, 1.181, 0.088, 0.019, 14.5, 4.5, 2.0, 242, 155, 67
212270970.1, 6, 0.7165461, 0.0000086, 0.0000087, 2218.13876, 0.00056, 0.00056, 1.750, 0.075, 0.084, 2089, 40, 43, 0.133, 0.035, 0.038, 25.5, 6.8, 7.4, 1.754, 0.032, 0.075, 1.861, 0.109, 0.069, 13800, 1900, 1800
212297394.1, 6, 5.21378, 0.00035, 0.00033, 2222.4789, 0.0028, 0.0028, 2.47, 0.10, 0.12, 828, 45, 47, 0.0280, 0.0013, 0.0023, 2.29, 0.13, 0.19, 0.749, 0.025, 0.010, 15.0, 4.0, 1.7, 115, 62, 26
212297394.2, 6, 2.28896, 0.00025, 0.00024, 2217.9789, 0.0050, 0.0051, 1.61, 0.20, 0.29, 535, 41, 43, 0.0224, 0.0021, 0.0054, 1.83, 0.18, 0.44, 0.749, 0.025, 0.010, 9.3, 4.3, 2.3, 300, 270, 150
212300977.1, 6, 4.4656243, 0.0000060, 0.0000064, 2220.529448, 0.000063, 0.000058, 3.5333, 0.0080, 0.0079, 18355, 22, 22, 0.12595, 0.00094, 0.00130, 14.73, 0.96, 0.70, 1.072, 0.069, 0.050, 10.51, 0.16, 0.17, 471, 63, 47
212304395.1, 6, 1.605718, 0.000013, 0.000013, 2218.06493, 0.00035, 0.00035, 1.514, 0.088, 0.078, 5483, 99, 89, 0.075, 0.015, 0.011, 16, 11, 18, 1.9, 1.2, 2.2, 6.8, 2.0, 2.0, 700, 1300, 2200
212315941.1, 6, 12.93562, 0.00011, 0.00011, 2226.55444, 0.00033, 0.00033, 2.230, 0.044, 0.059, 15730, 150, 150, 0.204, 0.047, 0.115, 33.6, 8.3, 19.0, 1.511, 0.127, 0.078, 30.2, 1.4, 2.0, 24.9, 7.0, 6.7
212315941.2, 6, 51.7350, 0.0027, 0.0057, 2230.1901, 0.0024, 0.0016, 2.67, 0.42, 0.27, 5910, 220, 220, 0.093, 0.026, 0.084, 15.3, 4.5, 13.9, 1.511, 0.127, 0.078, 90, 18, 84, 2.8, 1.3, 5.3
212321305.1, 6, 34.1365, 0.0030, 0.0028, 2228.9374, 0.0020, 0.0022, 9.19, 0.18, 0.21, 3371, 68, 69, 0.0539, 0.0020, 0.0038, 10.54, 0.42, 0.76, 1.791, 0.030, 0.030, 27.5, 4.1, 2.4, 46.6, 14.9, 9.5
212328538.1, 6, 3.56467, 0.00041, 0.00037, 2218.0187, 0.0046, 0.0053, 1.86, 0.17, 0.23, 750, 60, 64, 0.0263, 0.0022, 0.0045, 1.62, 0.16, 0.30, 0.564, 0.033, 0.035, 12.9, 4.6, 2.5, 85, 61, 35
212329106.1, 6, 21.0791, 0.0029, 0.0027, 2231.7039, 0.0045, 0.0050, 3.52, 0.21, 0.28, 353, 26, 27, 0.0182, 0.0013, 0.0024, 2.71, 0.33, 0.37, 1.362, 0.137, 0.039, 40.1, 13.7, 6.7, 29.1, 20.8, 9.9
212330265.1, 6, 4.17458, 0.00030, 0.00029, 2220.4236, 0.0035, 0.0037, 1.96, 0.11, 0.14, 1339, 89, 92, 0.0354, 0.0020, 0.0033, 1.08, 0.20, 0.22, 0.280, 0.050, 0.050, 15.1, 4.0, 2.0, 31, 23, 18
212346723.1, 6, 15.9489, 0.0024, 0.0025, 2230.0850, 0.0058, 0.0069, 5.65, 0.24, 0.28, 331, 21, 21, 0.0177, 0.0010, 0.0020, 2.48, 0.46, 0.90, 1.29, 0.23, 0.44, 19.4, 6.2, 2.6, 140, 100, 100
212357477.1, 6, 6.32669, 0.00012, 0.00012, 2221.23116, 0.00076, 0.00072, 1.945, 0.048, 0.059, 450.0, 9.5, 9.4, 0.02028, 0.00097, 0.00251, 2.16, 0.14, 0.27, 0.974, 0.043, 0.024, 22.3, 6.9, 2.9, 85, 53, 22
212362217.1, 6, 0.6962935, 0.0000079, 0.0000087, 2217.84757, 0.00045, 0.00050, 0.794, 0.097, 0.172, 1033, 53, 57, 0.0319, 0.0035, 0.0369, 3.85, 0.48, 4.45, 1.107, 0.065, 0.027, 5.7, 3.5, 1.8, 760, 910, 490
212380207.1, 6, 26.1430, 0.0029, 0.0029, 2241.8803, 0.0043, 0.0043, 4.48, 0.24, 0.37, 848, 42, 44, 0.0285, 0.0020, 0.0043, 2.52, 0.18, 0.38, 0.8091, 0.0066, 0.0079, 38.1, 16.7, 8.0, 23.6, 20.6, 9.9
212394689.1, 6, 6.67913, 0.00017, 0.00017, 2223.4198, 0.0011, 0.0011, 2.699, 0.074, 0.151, 784, 18, 18, 0.0268, 0.0015, 0.0041, 2.58, 0.14, 0.41, 0.882, 0.010, 0.036, 17.0, 7.3, 2.5, 119, 103, 36
212394689.2, 6, 2.58819, 0.00014, 0.00013, 2219.5578, 0.0020, 0.0021, 2.221, 0.093, 0.114, 300, 14, 15, 0.01650, 0.00100, 0.00239, 1.587, 0.098, 0.238, 0.882, 0.010, 0.036, 8.0, 2.6, 1.1, 540, 350, 150
212398508.1, 6, 46.4221, 0.0052, 0.0050, 2237.2772, 0.0036, 0.0040, 6.75, 0.18, 0.23, 793, 35, 36, 0.0273, 0.0011, 0.0022, 2.66, 0.12, 0.23, 0.893, 0.017, 0.035, 49.2, 12.3, 4.8, 14.8, 7.4, 3.2
212406474.1, 6, 1.852487, 0.000050, 0.000051, 2217.7697, 0.0012, 0.0011, 2.53, 0.11, 0.12, 1299, 33, 33, 0.136, 0.030, 0.026, 36.8, 8.4, 7.1, 2.479, 0.180, 0.057, 2.89, 0.12, 0.15, 6680, 1150, 780
212418133.1, 6, 3.33253, 0.00024, 0.00024, 2219.8529, 0.0032, 0.0032, 3.94, 0.19, 0.32, 374, 16, 17, 0.0189, 0.0014, 0.0036, 3.63, 0.34, 0.70, 1.766, 0.100, 0.027, 5.5, 2.6, 1.1, 1230, 1170, 520
212420823.1, 6, 9.0333, 0.0016, 0.0012, 2219.1182, 0.0057, 0.0063, 3.43, 0.29, 0.42, 1028, 49, 51, 0.0305, 0.0029, 0.0080, 2.75, 0.29, 0.72, 0.825, 0.035, 0.028, 17.7, 8.7, 3.6, 80, 79, 33
212421673.1, 6, 28.24765, 0.00047, 0.00047, 2227.59337, 0.00061, 0.00062, 13.976, 0.048, 0.048, 9811, 42, 43, 0.09873, 0.00032, 0.00489, 38.5, 1.8, 2.9, 3.57, 0.17, 0.20, 14.12, 0.22, 0.37, 135, 21, 23
212421749.1, 6, 25.3606, 0.0043, 0.0045, 2240.4076, 0.0050, 0.0050, 4.65, 0.34, 0.51, 1341, 85, 87, 0.0350, 0.0044, 0.0120, 3.11, 0.41, 1.07, 0.815, 0.035, 0.039, 36.1, 18.6, 7.7, 19.1, 19.8, 8.4
212422536.1, 6, 15.7086, 0.0014, 0.0014, 2230.4647, 0.0035, 0.0033, 3.64, 0.21, 0.30, 1002, 56, 58, 0.0303, 0.0022, 0.0048, 1.96, 0.16, 0.35, 0.595, 0.021, 0.046, 29.4, 9.9, 4.9, 26.4, 17.9, 9.7
212422536.2, 6, 9.88600, 0.00096, 0.00092, 2225.5976, 0.0044, 0.0047, 3.17, 0.20, 0.29, 652, 37, 38, 0.0245, 0.0018, 0.0043, 1.59, 0.13, 0.30, 0.595, 0.021, 0.046, 21.1, 7.9, 3.6, 51, 39, 19
212424622.1, 6, 12.0156, 0.0012, 0.0012, 2219.4850, 0.0044, 0.0045, 5.39, 0.28, 0.39, 489, 24, 24, 0.0211, 0.0018, 0.0043, 2.81, 0.24, 0.59, 1.2247, 0.0049, 0.0469, 14.7, 5.9, 2.7, 215, 174, 81
212424622.2, 6, 18.0971, 0.0044, 0.0044, 2227.0642, 0.0074, 0.0078, 4.33, 0.28, 0.41, 298, 27, 28, 0.0165, 0.0014, 0.0031, 2.21, 0.19, 0.43, 1.2247, 0.0049, 0.0469, 27.9, 10.7, 4.8, 60, 46, 21
212425103.1, 6, 0.946033, 0.000069, 0.000061, 2218.1754, 0.0024, 0.0024, 1.64, 0.12, 0.17, 425, 29, 30, 0.0200, 0.0014, 0.0026, 1.81, 0.18, 0.26, 0.827, 0.060, 0.055, 3.94, 1.25, 0.66, 1920, 1260, 700
212432685.1, 6, 0.531684, 0.000016, 0.000018, 2217.99489, 0.00142, 0.00090, 1.78, 0.20, 0.35, 236, 12, 12, 0.0152, 0.0024, 0.0138, 2.13, 0.45, 1.98, 1.29, 0.17, 0.24, 1.86, 1.35, 0.54, 18000, 27000, 14000
212435047.1, 6, 1.115563, 0.000047, 0.000048, 2218.4419, 0.0019, 0.0019, 2.03, 0.11, 0.16, 196.9, 7.8, 8.0, 0.0120, 0.0011, 0.0053, 1.29, 0.28, 0.61, 0.98, 0.20, 0.17, 3.94, 1.39, 0.41, 3500, 2800, 1400
212440430.1, 6, 19.9901, 0.0022, 0.0020, 2228.1623, 0.0040, 0.0044, 4.56, 0.20, 0.26, 748, 35, 36, 0.0256, 0.0016, 0.0037, 2.81, 0.66, 0.41, 1.006, 0.227, 0.029, 30.6, 8.1, 3.9, 43, 30, 11
212443457.1, 6, 24.4820, 0.0011, 0.0011, 2233.6552, 0.0015, 0.0015, 8.01, 0.12, 0.13, 8040, 190, 230, 0.0937, 0.0026, 0.0061, 28.2, 1.2, 3.0, 2.763, 0.087, 0.232, 16.20, 0.66, 0.95, 97, 12, 21
212454422.1, 6, 3.26945, 0.00015, 0.00014, 2220.2279, 0.0018, 0.0017, 0.95, 0.27, 0.21, 15500, 2100, 6300, 0.130, 0.022, 0.101, 3.9, 1.3, 3.3, 0.276, 0.079, 0.090, 25.7, 9.4, 11.1, 11, 13, 15
212460519.1, 6, 7.38711, 0.00020, 0.00020, 2223.7942, 0.0011, 0.0011, 2.587, 0.068, 0.090, 882, 21, 21, 0.0281, 0.0011, 0.0029, 1.92, 0.15, 0.23, 0.625, 0.043, 0.037, 20.3, 4.9, 2.2, 35.0, 17.5, 8.6
212464382.1, 6, 4.07337, 0.00051, 0.00047, 2219.7133, 0.0048, 0.0056, 2.76, 0.21, 0.29, 125, 10, 11, 0.01071, 0.00091, 0.00184, 0.928, 0.085, 0.162, 0.794, 0.026, 0.028, 9.7, 3.3, 1.8, 258, 177, 96
212480208.1, 6, 10.1016, 0.0018, 0.0015, 2224.7587, 0.0075, 0.0094, 4.22, 0.19, 0.23, 73.1, 4.5, 4.7, 0.00836, 0.00049, 0.00110, 0.91, 0.21, 0.13, 1.000, 0.227, 0.039, 15.8, 6.0, 2.5, 152, 134, 49
212495601.1, 6, 21.6768, 0.0021, 0.0022, 2229.6446, 0.0043, 0.0043, 4.87, 0.20, 0.23, 726, 38, 39, 0.0262, 0.0013, 0.0024, 2.87, 0.18, 0.28, 1.003, 0.037, 0.028, 31.1, 9.3, 3.9, 42, 25, 11
212496592.1, 6, 2.85847, 0.00016, 0.00016, 2219.5594, 0.0026, 0.0026, 2.23, 0.14, 0.16, 308, 15, 16, 0.0167, 0.0014, 0.0036, 1.63, 0.14, 0.36, 0.8988, 0.0108, 0.0092, 8.6, 3.4, 1.4, 340, 270, 110
212497862.1, 6, 6.80213, 0.00038, 0.00037, 2223.3540, 0.0021, 0.0023, 1.27, 0.10, 0.15, 2080, 150, 160, 0.0440, 0.0033, 0.0065, 1.82, 0.34, 0.32, 0.379, 0.065, 0.037, 37.5, 12.3, 6.6, 6.4, 5.4, 3.0
212499835.1, 6, 6.88385, 0.00037, 0.00037, 2221.0138, 0.0021, 0.0022, 7.58, 0.20, 0.23, 12070, 240, 240, 0.1023, 0.0074, 0.0079, 8.3, 1.2, 29.7, 0.743, 0.094, 2.659, 6.78, 0.69, 0.82, 570, 250, 5760
212499991.1, 6, 15.3866, 0.0011, 0.0012, 2225.4491, 0.0030, 0.0028, 2.41, 0.28, 0.46, 796, 52, 54, 0.0292, 0.0052, 0.0297, 2.41, 0.43, 2.46, 0.758, 0.013, 0.013, 37, 23, 15, 19, 23, 16
212521166.1, 6, 13.86360, 0.00018, 0.00018, 2219.87496, 0.00055, 0.00056, 3.218, 0.052, 0.071, 1361, 16, 15, 0.03406, 0.00096, 0.00226, 2.55, 0.18, 0.18, 0.686, 0.043, 0.019, 31.6, 5.4, 2.4, 24.3, 8.9, 3.9
212524671.1, 6, 11.52898, 0.00051, 0.00053, 2223.3662, 0.0017, 0.0016, 1.49, 0.10, 0.13, 4940, 250, 270, 0.0675, 0.0041, 0.0070, 3.93, 0.92, 0.43, 0.533, 0.120, 0.019, 56.9, 14.9, 8.1, 1.91, 1.32, 0.56
212525174.1, 6, 3.44791, 0.00020, 0.00020, 2218.3841, 0.0025, 0.0025, 1.63, 0.11, 0.14, 480, 31, 33, 0.0211, 0.0016, 0.0032, 1.46, 0.14, 0.23, 0.637, 0.041, 0.028, 14.3, 4.9, 2.4, 73, 51, 25
212525618.1, 6, 14.4307, 0.0020, 0.0021, 2231.8631, 0.0044, 0.0046, 3.00, 0.26, 0.40, 487, 33, 35, 0.0212, 0.0023, 0.0070, 2.28, 0.35, 0.76, 0.986, 0.108, 0.031, 31.5, 18.0, 6.8, 49, 58, 22
212529560.1, 6, 8.12088, 0.00090, 0.00092, 2219.0861, 0.0051, 0.0050, 3.49, 0.23, 0.31, 534, 37, 38, 0.0224, 0.0016, 0.0032, 2.69, 0.27, 0.40, 1.101, 0.077, 0.039, 15.6, 5.6, 2.7, 158, 115, 57
212530118.1, 6, 12.83306, 0.00097, 0.00099, 2230.1421, 0.0033, 0.0032, 3.41, 0.20, 0.25, 754, 39, 40, 0.0256, 0.0022, 0.0052, 1.82, 0.17, 0.38, 0.649, 0.022, 0.040, 25.9, 8.9, 3.8, 23.2, 16.0, 7.5
212534729.1, 6, 13.4850, 0.0014, 0.0016, 2223.5257, 0.0050, 0.0042, 2.89, 0.20, 0.31, 337, 27, 28, 0.0174, 0.0015, 0.0033, 1.67, 0.23, 0.49, 0.879, 0.094, 0.198, 31.3, 10.8, 5.3, 37, 28, 27
212540985.1, 6, 1.096473, 0.000024, 0.000024, 2218.2510, 0.0011, 0.0011, 3.76, 0.14, 0.12, 29770, 410, 410, 0.373, 0.099, 0.151, 78, 21, 32, 1.913, 0.094, 0.099, 2.319, 0.092, 0.150, 26600, 4800, 5600
212543933.1, 6, 7.80692, 0.00062, 0.00065, 2223.4913, 0.0032, 0.0029, 2.80, 0.12, 0.17, 681, 34, 35, 0.0252, 0.0013, 0.0026, 3.03, 0.17, 0.35, 1.103, 0.019, 0.059, 19.3, 5.5, 2.6, 100, 58, 29
212554013.1, 6, 3.588162, 0.000012, 0.000012, 2220.33788, 0.00016, 0.00016, 2.321, 0.029, 0.027, 15120, 68, 70, 0.1187, 0.0030, 0.0040, 12.72, 1.11, 0.46, 0.982, 0.082, 0.013, 10.72, 0.42, 0.55, 221, 43, 28
212555594.1, 6, 4.16328, 0.00016, 0.00016, 2220.4418, 0.0017, 0.0016, 1.618, 0.084, 0.106, 318, 16, 16, 0.0170, 0.0012, 0.0026, 1.47, 0.23, 0.25, 0.791, 0.112, 0.056, 17.4, 5.7, 2.6, 101, 72, 34
212560683.1, 6, 13.7043, 0.0037, 0.0028, 2227.4182, 0.0084, 0.0124, 4.27, 0.29, 0.46, 158, 13, 14, 0.0118, 0.0011, 0.0033, 1.30, 0.14, 0.37, 1.014, 0.047, 0.032, 21.3, 9.2, 3.7, 101, 88, 35
212562715.1, 6, 13.52583, 0.00099, 0.00099, 2220.4675, 0.0028, 0.0028, 2.75, 0.17, 0.20, 704, 36, 36, 0.0246, 0.0022, 0.0054, 2.49, 0.30, 0.55, 0.927, 0.074, 0.021, 33.8, 11.8, 5.0, 32.3, 23.2, 9.7
212575828.1, 6, 2.060368, 0.000076, 0.000068, 2217.8500, 0.0015, 0.0016, 1.490, 0.072, 0.096, 1697, 77, 81, 0.0398, 0.0021, 0.0035, 3.16, 0.21, 0.33, 0.727, 0.031, 0.041, 9.9, 2.5, 1.2, 233, 118, 64
212577658.1, 6, 14.06928, 0.00063, 0.00062, 2221.3218, 0.0019, 0.0018, 3.005, 0.094, 0.107, 402, 13, 14, 0.01915, 0.00095, 0.00231, 1.83, 0.14, 0.25, 0.876, 0.051, 0.054, 32.4, 9.6, 3.9, 34, 21, 11
212580872.1, 6, 14.78708, 0.00051, 0.00051, 2224.2595, 0.0013, 0.0013, 4.387, 0.075, 0.101, 1692, 32, 32, 0.0380, 0.0011, 0.0028, 4.18, 0.13, 0.32, 1.0085, 0.0073, 0.0156, 25.1, 4.0, 1.7, 56.0, 17.8, 7.8
212585579.1, 6, 3.021944, 0.000054, 0.000058, 2218.53908, 0.00090, 0.00086, 2.031, 0.079, 0.082, 1186, 45, 44, 0.092, 0.026, 0.029, 10.8, 3.1, 3.5, 1.082, 0.035, 0.028, 4.62, 0.42, 0.48, 2270, 440, 490
212586030.1, 6, 7.78608, 0.00070, 0.00067, 2220.8799, 0.0039, 0.0039, 2.48, 0.34, 0.37, 622, 40, 40, 0.0298, 0.0090, 0.0312, 10.9, 3.3, 11.4, 3.34, 0.16, 0.28, 12.5, 5.8, 13.6, 160, 150, 350
212587672.1, 6, 23.2259, 0.0029, 0.0027, 2237.0457, 0.0040, 0.0034, 3.34, 0.21, 0.30, 506, 27, 28, 0.0217, 0.0015, 0.0032, 2.31, 0.16, 0.35, 0.9757, 0.0133, 0.0098, 46.8, 17.0, 8.1, 22.5, 16.4, 7.9
212587672.2, 6, 15.2841, 0.0020, 0.0020, 2227.6405, 0.0048, 0.0049, 3.56, 0.20, 0.22, 187, 15, 16, 0.0130, 0.0010, 0.0020, 1.39, 0.11, 0.21, 0.9757, 0.0133, 0.0098, 28.9, 9.2, 4.3, 59, 37, 18
212590677.1, 6, , , , 2271.08485, 0.00064, 0.00064, 3.58, 0.11, 0.13, 11010, 210, 200, 0.175, 0.047, 0.101, 15.2, 4.1, 8.8, 0.797, 0.012, 0.020, , , , , , 
212592101.1, 6, 4.54462, 0.00025, 0.00025, 2217.5553, 0.0024, 0.0023, 1.52, 0.27, 0.21, 9290, 690, 710, 0.125, 0.037, 0.112, 6.6, 2.3, 6.1, 0.487, 0.087, 0.087, 15.0, 2.6, 12.1, 54, 35, 92
212621075.1, 6, 31.4782, 0.0030, 0.0030, 2227.7215, 0.0036, 0.0039, 4.49, 0.24, 0.32, 1052, 51, 54, 0.0316, 0.0023, 0.0044, 2.60, 0.19, 0.37, 0.7556, 0.0060, 0.0204, 46.6, 18.8, 9.1, 11.8, 9.6, 4.7
212622766.1, 6, 6.02226, 0.00055, 0.00054, 2218.8618, 0.0045, 0.0042, 2.08, 0.23, 0.45, 384, 27, 28, 0.0190, 0.0022, 0.0100, 2.02, 0.25, 1.06, 0.9738, 0.0329, 0.0087, 18.5, 12.5, 4.8, 102, 137, 53
212624936.1, 6, 11.81387, 0.00085, 0.00093, 2221.9709, 0.0038, 0.0034, 2.07, 0.12, 0.20, 722, 42, 44, 0.0258, 0.0018, 0.0036, 2.67, 0.43, 0.39, 0.948, 0.137, 0.044, 39.0, 12.4, 6.3, 24.7, 17.2, 8.4
212634172.1, 6, 2.851702, 0.000037, 0.000036, 2217.59720, 0.00058, 0.00059, 0.864, 0.051, 0.142, 4880, 230, 280, 0.0655, 0.0064, 0.0477, 2.16, 0.52, 1.69, 0.303, 0.067, 0.085, 23.5, 11.6, 4.0, 15, 18, 14
212639319.1, 6, 13.83851, 0.00053, 0.00062, 2222.4571, 0.0017, 0.0018, 1.496, 0.069, 0.094, 882, 42, 45, 0.0286, 0.0015, 0.0027, 8.26, 0.46, 0.91, 2.650, 0.061, 0.147, 65.2, 17.2, 8.0, 7.8, 4.1, 2.2
212645891.1, 6, 0.32815384, 0.00000077, 0.00000077, 2217.71312, 0.00010, 0.00010, 1.204, 0.032, 0.043, 2247, 17, 17, 0.134, 0.034, 0.039, 17.1, 4.5, 5.1, 1.168, 0.072, 0.068, 1.481, 0.055, 0.034, 17900, 2600, 2300
212646483.1, 6, 8.25178, 0.00037, 0.00038, 2219.8752, 0.0018, 0.0018, 1.143, 0.077, 0.103, 954, 87, 96, 0.0296, 0.0022, 0.0040, 6.99, 0.59, 0.98, 2.161, 0.083, 0.077, 50.1, 15.0, 7.7, 12.6, 7.7, 4.1
212648083.1, 6, 20.5827, 0.0022, 0.0018, 2229.7807, 0.0041, 0.0051, 3.72, 0.14, 0.16, 664, 34, 35, 0.0249, 0.0012, 0.0021, 2.98, 0.16, 0.27, 1.099, 0.032, 0.042, 39.2, 10.0, 4.3, 27.9, 14.3, 6.5
212652418.1, 6, 19.1324, 0.0031, 0.0023, 2234.9751, 0.0035, 0.0067, 3.33, 0.23, 0.20, 366, 20, 20, 0.0186, 0.0011, 0.0022, 2.73, 0.18, 0.33, 1.347, 0.038, 0.036, 39.3, 13.1, 5.8, 30.0, 20.1, 9.1
212661144.1, 6, 2.458783, 0.000058, 0.000063, 2218.9082, 0.0013, 0.0012, 1.257, 0.098, 0.164, 943, 36, 39, 0.0295, 0.0026, 0.0069, 3.11, 0.44, 0.72, 0.964, 0.109, 0.013, 13.1, 6.3, 2.7, 206, 203, 87
212672300.1, 6, 39.7268, 0.0052, 0.0055, 2242.9988, 0.0037, 0.0037, 8.52, 0.21, 0.29, 741, 28, 28, 0.0254, 0.0013, 0.0034, 3.63, 0.54, 0.50, 1.312, 0.184, 0.049, 32.8, 8.4, 3.6, 55, 32, 13
212679181.1, 6, 1.0546040, 0.0000073, 0.0000089, 2217.54967, 0.00029, 0.00030, 0.462, 0.018, 0.052, 658, 26, 28, 0.0252, 0.0015, 0.0032, 0.824, 0.052, 0.126, 0.3000, 0.0060, 0.0250, 14.5, 5.4, 3.3, 34, 25, 18
212685467.1, 6, , , , 2242.66141, 0.00041, 0.00041, 7.31, 0.13, 0.14, 9679, 57, 57, 0.231, 0.060, 0.072, 24.0, 6.2, 7.5, 0.951, 0.021, 0.024, , , , , , 
212686205.1, 6, 5.67556, 0.00029, 0.00026, 2221.4503, 0.0021, 0.0023, 1.805, 0.092, 0.109, 332, 17, 17, 0.0177, 0.0010, 0.0023, 1.117, 0.088, 0.161, 0.578, 0.032, 0.038, 21.2, 7.2, 3.2, 46, 32, 16
212689874.1, 6, 15.85388, 0.00066, 0.00067, 2225.0446, 0.0016, 0.0016, 4.80, 0.12, 0.15, 1118, 21, 21, 0.0318, 0.0014, 0.0031, 3.29, 0.16, 0.40, 0.948, 0.023, 0.069, 23.0, 6.4, 3.0, 86, 48, 26
212689874.2, 6, 28.4707, 0.0055, 0.0047, 2243.0235, 0.0036, 0.0043, 5.97, 0.21, 0.29, 747, 28, 29, 0.0260, 0.0014, 0.0034, 2.68, 0.16, 0.40, 0.948, 0.023, 0.069, 33.0, 9.3, 4.4, 42, 24, 13
212690867.1, 6, 25.8614, 0.0023, 0.0022, 2229.6014, 0.0033, 0.0029, 2.97, 0.17, 0.31, 2650, 150, 160, 0.0491, 0.0032, 0.0065, 1.58, 0.55, 0.32, 0.295, 0.100, 0.044, 61.3, 17.5, 9.6, 1.85, 2.10, 1.00
212697709.1, 6, 3.9516283, 0.0000084, 0.0000086, 2218.28700, 0.00010, 0.00010, 1.938, 0.024, 0.027, 7628, 37, 38, 0.0959, 0.0028, 0.0052, 11.81, 0.91, 0.93, 1.130, 0.080, 0.064, 10.31, 0.35, 0.51, 391, 62, 60
212703473.1, 6, 6.78882, 0.00027, 0.00027, 2222.7288, 0.0018, 0.0017, 2.933, 0.082, 0.103, 234.8, 6.9, 7.0, 0.01436, 0.00087, 0.00224, 2.8, 1.1, 1.2, 1.76, 0.68, 0.74, 15.8, 4.8, 2.1, 210, 260, 260
212703473.2, 6, 18.51590, 0.00064, 0.00067, 2221.1692, 0.0021, 0.0019, 2.807, 0.089, 0.118, 306.7, 9.9, 10.3, 0.01712, 0.00078, 0.00183, 3.3, 1.3, 1.4, 1.76, 0.68, 0.74, 44.9, 17.6, 6.2, 26, 35, 32
212730483.1, 6, 3.49140, 0.00040, 0.00033, 2219.7264, 0.0028, 0.0030, 1.83, 0.22, 0.35, 376, 32, 34, 0.0190, 0.0027, 0.0167, 1.18, 0.18, 1.04, 0.572, 0.024, 0.024, 12.1, 8.3, 3.4, 167, 232, 95
212743333.1, 6, 14.78545, 0.00067, 0.00069, 2228.1816, 0.0017, 0.0017, 1.86, 0.13, 0.29, 1633, 81, 87, 0.0385, 0.0036, 0.0116, 2.62, 0.25, 0.79, 0.623, 0.016, 0.017, 54, 27, 10, 8.6, 8.5, 3.3
212756297.1, 6, 1.33711569, 0.00000063, 0.00000063, 2218.110041, 0.000023, 0.000023, 1.8317, 0.0059, 0.0065, 33335, 41, 40, 0.1638, 0.0019, 0.0018, 11.85, 0.56, 0.20, 0.6629, 0.0304, 0.0086, 6.432, 0.077, 0.068, 470, 45, 17
212757601.1, 6, 1.017977, 0.000015, 0.000015, 2218.01357, 0.00068, 0.00068, 2.080, 0.079, 0.089, 13960, 260, 260, 0.259, 0.076, 0.099, 18.1, 5.6, 54.5, 0.638, 0.065, 1.911, 2.85, 0.10, 0.13, 3700, 1100, 30900
212768333.1, 6, 17.04354, 0.00026, 0.00025, 2221.61111, 0.00054, 0.00055, 2.958, 0.054, 0.072, 2737, 40, 40, 0.0490, 0.0015, 0.0034, 4.28, 0.23, 0.36, 0.801, 0.035, 0.037, 43.0, 6.9, 3.3, 15.4, 5.1, 2.7
212768333.2, 6, 7.44976, 0.00015, 0.00016, 2221.02659, 0.00084, 0.00083, 3.003, 0.087, 0.133, 1082, 19, 20, 0.0323, 0.0020, 0.0034, 2.82, 0.22, 0.32, 0.801, 0.035, 0.037, 15.8, 4.8, 3.6, 114, 70, 53
212772113.1, 6, 8.95366, 0.00022, 0.00021, 2223.8033, 0.0010, 0.0011, 0.895, 0.077, 0.122, 1420, 74, 86, 0.0361, 0.0031, 0.0093, 3.32, 0.34, 0.86, 0.841, 0.046, 0.024, 68, 31, 13, 5.4, 4.9, 2.1
212779596.1, 6, 7.37426, 0.00012, 0.00012, 2222.93279, 0.00057, 0.00057, 2.572, 0.056, 0.064, 1739, 19, 19, 0.0387, 0.0015, 0.0024, 2.45, 0.15, 0.23, 0.582, 0.027, 0.040, 20.3, 3.9, 2.4, 57, 22, 15
212779596.2, 6, 3.225369, 0.000045, 0.000044, 2218.73785, 0.00057, 0.00058, 2.066, 0.035, 0.056, 726, 12, 12, 0.02511, 0.00091, 0.00258, 1.593, 0.095, 0.197, 0.582, 0.027, 0.040, 11.2, 2.6, 1.0, 187, 87, 43
212782836.1, 6, 7.12471, 0.00058, 0.00056, 2222.1244, 0.0029, 0.0029, 3.06, 0.14, 0.18, 207, 11, 11, 0.0133, 0.0010, 0.0026, 1.244, 0.099, 0.243, 0.857, 0.018, 0.011, 15.9, 5.0, 2.1, 149, 94, 40
212803289.1, 6, 18.24841, 0.00053, 0.00055, 2233.82582, 0.00098, 0.00096, 11.49, 0.13, 0.15, 1930, 17, 17, 0.0422, 0.0012, 0.0021, 12.48, 1.95, 0.87, 2.71, 0.42, 0.13, 11.1, 1.4, 1.4, 430, 170, 120
212813907.1, 6, 6.72511, 0.00013, 0.00014, 2221.83500, 0.00080, 0.00081, 1.082, 0.099, 0.172, 2800, 110, 130, 0.0509, 0.0042, 0.0128, 4.37, 0.39, 1.11, 0.787, 0.024, 0.024, 42.8, 19.2, 9.2, 12.8, 11.5, 5.6
212821706.1, 6, 13.8883, 0.0017, 0.0017, 2222.1936, 0.0050, 0.0053, 3.33, 0.21, 0.29, 558, 40, 42, 0.0226, 0.0017, 0.0037, 1.46, 0.13, 0.26, 0.592, 0.024, 0.044, 28.3, 10.5, 4.7, 29, 22, 11
212828909.1, 6, 2.85009, 0.00012, 0.00012, 2218.5553, 0.0019, 0.0019, 1.342, 0.099, 0.124, 273, 15, 16, 0.0158, 0.0012, 0.0026, 1.38, 0.16, 0.24, 0.800, 0.071, 0.042, 14.2, 5.0, 2.5, 129, 94, 47
212833814.1, 6, 27.7985, 0.0086, 0.0053, 2236.1256, 0.0061, 0.0062, 11.63, 0.33, 0.41, 255, 10, 11, 0.01524, 0.00078, 0.00197, 2.47, 0.15, 0.36, 1.484, 0.044, 0.097, 16.3, 5.0, 2.2, 179, 111, 53
213123443.1, 7, 0.546127, 0.000013, 0.000013, 2301.9503, 0.0011, 0.0011, 3.17, 0.16, 0.16, 392.3, 8.6, 10.3, 0.072, 0.017, 0.019, 11.3, 2.9, 3.1, 1.447, 0.110, 0.059, 1.137, 0.021, 0.019, 57000, 9100, 5300
213408445.1, 7, 2.49686, 0.00022, 0.00022, 2302.0093, 0.0042, 0.0041, 6.82, 0.29, 0.32, 692, 21, 21, 0.072, 0.019, 0.022, 90, 89, 137, 11, 11, 17, 1.419, 0.060, 0.080, 8000, 22000, 34000
213462890.1, 7, 5.84643, 0.00014, 0.00011, 2306.73271, 0.00091, 0.00120, 1.97, 0.12, 0.13, 15210, 510, 510, 0.136, 0.012, 0.089, 10.4, 4.4, 6.9, 0.698, 0.287, 0.091, 17.5, 2.4, 2.3, 26, 23, 10
213546283.1, 7, 9.77060, 0.00024, 0.00024, 2302.3542, 0.0012, 0.0012, 3.227, 0.096, 0.128, 988, 21, 21, 0.0292, 0.0019, 0.0043, 3.80, 0.25, 0.56, 1.195, 0.018, 0.012, 21.1, 5.9, 2.7, 79, 44, 20
213715787.1, 7, 0.961916, 0.000019, 0.000019, 2301.94672, 0.00098, 0.00093, 1.029, 0.070, 0.077, 654, 27, 30, 0.0243, 0.0018, 0.0036, 0.82, 0.18, 0.25, 0.311, 0.063, 0.080, 6.49, 1.90, 0.97, 200, 170, 160
213722591.1, 7, 6.7826, 0.0035, 0.0018, 2302.877, 0.013, 0.017, 2.72, 0.63, 0.60, 633, 42, 45, 0.0245, 0.0021, 0.0056, 1.88, 0.17, 0.43, 0.705, 0.016, 0.015, 16.6, 7.7, 6.2, 94, 88, 71
213748480.1, 7, 3.12951, 0.00011, 0.00011, 2304.1846, 0.0016, 0.0017, 3.96, 0.16, 0.17, 898, 20, 20, 0.086, 0.022, 0.024, 18.6, 5.9, 9.6, 1.99, 0.36, 0.85, 2.52, 0.20, 0.22, 25000, 14000, 31000
213817056.1, 7, 13.61242, 0.00043, 0.00043, 2311.9444, 0.0013, 0.0013, 3.024, 0.089, 0.118, 1453, 37, 38, 0.0351, 0.0020, 0.0046, 3.03, 0.28, 0.51, 0.793, 0.060, 0.084, 32.3, 7.7, 3.4, 20.4, 10.2, 6.1
213919434.1, 7, 6.79867, 0.00037, 0.00037, 2307.7525, 0.0025, 0.0025, 2.77, 0.33, 0.34, 436, 18, 18, 0.0254, 0.0086, 0.0284, 4.4, 1.5, 5.0, 1.601, 0.086, 0.065, 10.8, 5.9, 9.5, 830, 900, 1460
213919915.1, 7, 1.489154, 0.000090, 0.000083, 2302.4440, 0.0020, 0.0019, 1.51, 0.10, 0.12, 56.2, 3.1, 3.2, 0.00724, 0.00052, 0.00118, 1.9, 1.1, 1.6, 2.4, 1.4, 1.9, 6.5, 2.4, 1.1, 1100, 2100, 2600
214173069.1, 7, 8.77830, 0.00042, 0.00047, 2303.9054, 0.0019, 0.0018, 2.91, 0.20, 0.32, 934, 34, 33, 0.0301, 0.0040, 0.0078, 2.27, 0.31, 0.61, 0.690, 0.028, 0.045, 18.7, 9.1, 5.2, 57, 56, 33
214173069.2, 7, 14.1297, 0.0018, 0.0022, 2304.8032, 0.0074, 0.0059, 3.54, 0.24, 0.28, 383, 28, 29, 0.0186, 0.0015, 0.0029, 1.40, 0.12, 0.24, 0.690, 0.028, 0.045, 27.2, 8.9, 4.2, 27.2, 17.8, 9.2
214234110.1, 7, 4.63789, 0.00012, 0.00011, 2303.8788, 0.0011, 0.0012, 1.065, 0.085, 0.126, 362, 15, 16, 0.0183, 0.0017, 0.0040, 2.04, 0.45, 0.46, 1.021, 0.202, 0.050, 28.8, 11.7, 5.6, 40, 36, 16
214419545.1, 7, 9.40172, 0.00048, 0.00046, 2302.9343, 0.0022, 0.0023, 2.11, 0.11, 0.14, 275, 14, 15, 0.0160, 0.0010, 0.0021, 1.96, 0.29, 0.41, 1.13, 0.15, 0.19, 30.2, 9.6, 4.5, 50, 34, 22
214512594.1, 7, 1.876899, 0.000020, 0.000020, 2303.18414, 0.00050, 0.00049, 4.047, 0.028, 0.031, 24090, 300, 340, 0.1564, 0.0018, 0.0150, 13.2, 1.5, 1.7, 0.774, 0.089, 0.068, 3.243, 0.056, 0.136, 2250, 570, 500
214630761.1, 7, 1.236438, 0.000022, 0.000022, 2301.93490, 0.00081, 0.00080, 2.490, 0.095, 0.106, 2554, 47, 48, 0.143, 0.038, 0.040, 50, 15, 15, 3.20, 0.43, 0.28, 2.18, 0.14, 0.10, 3750, 1260, 950
214741009.1, 7, 7.269213, 0.000091, 0.000090, 2301.58585, 0.00058, 0.00057, 2.644, 0.079, 0.084, 9220, 110, 110, 0.215, 0.061, 0.081, 163, 48, 62, 6.93, 0.60, 0.48, 13.32, 0.73, 0.83, 102, 32, 31
214787262.1, 7, 8.23981, 0.00030, 0.00035, 2302.0501, 0.0012, 0.0011, 1.513, 0.077, 0.080, 858, 28, 30, 0.0282, 0.0015, 0.0029, 0.661, 0.090, 0.249, 0.215, 0.027, 0.078, 38.3, 10.9, 4.8, 3.9, 2.7, 4.2
214888033.1, 7, 7.457597, 0.000096, 0.000091, 2306.88507, 0.00058, 0.00061, 1.87, 0.16, 0.14, 5730, 170, 200, 0.077, 0.014, 0.015, 8.7, 1.7, 1.9, 1.037, 0.066, 0.105, 24.8, 8.1, 9.1, 42, 28, 32
214912104.1, 7, 43.1029, 0.0066, 0.0067, 2303.7453, 0.0047, 0.0049, 22.90, 0.50, 0.55, 3263, 57, 58, 0.0580, 0.0056, 0.0038, 12.2, 1.2, 1.3, 1.923, 0.042, 0.162, 11.37, 0.97, 2.25, 260, 57, 117
214984368.1, 7, 0.2633809, 0.0000030, 0.0000030, 2301.58952, 0.00053, 0.00053, 2.196, 0.078, 0.076, 603.4, 7.9, 7.8, 0.090, 0.021, 0.021, 370, 100, 260, 37.7, 6.2, 24.6, 1.108, 0.019, 0.021, 8200, 3900, 15200
215101303.1, 7, 15.20726, 0.00011, 0.00013, 2305.63198, 0.00059, 0.00035, 3.667, 0.030, 0.031, 24110, 120, 120, 0.1514, 0.0039, 0.0103, 26.2, 7.8, 2.6, 1.59, 0.47, 0.11, 31.6, 1.2, 1.9, 33.7, 21.0, 8.5
215125108.1, 7, 0.738067, 0.000026, 0.000026, 2301.7963, 0.0016, 0.0016, 2.92, 0.15, 0.16, 902, 24, 24, 0.095, 0.024, 0.027, 260, 200, 140, 25, 18, 11, 1.312, 0.049, 0.038, 9000, 18000, 11000
215171927.1, 7, 4.13556, 0.00029, 0.00028, 2301.8764, 0.0032, 0.0031, 2.21, 0.13, 0.17, 320, 19, 20, 0.0173, 0.0012, 0.0025, 1.44, 0.10, 0.21, 0.761, 0.021, 0.022, 12.6, 4.4, 2.1, 150, 105, 50
215171927.2, 7, 6.63107, 0.00054, 0.00056, 2306.8960, 0.0038, 0.0038, 2.27, 0.15, 0.20, 360, 24, 24, 0.0184, 0.0014, 0.0027, 1.52, 0.12, 0.23, 0.761, 0.021, 0.022, 19.6, 7.2, 3.4, 62, 46, 22
215175768.1, 7, 1.726115, 0.000098, 0.000097, 2302.2917, 0.0026, 0.0026, 3.10, 0.17, 0.19, 589, 24, 25, 0.061, 0.018, 0.021, 5.6, 2.2, 2.0, 0.839, 0.225, 0.096, 1.72, 0.12, 0.14, 9300, 5100, 2600
215234145.1, 7, 1.2539936, 0.0000026, 0.0000026, 2302.587456, 0.000094, 0.000095, 2.127, 0.037, 0.041, 13183, 38, 38, 0.306, 0.074, 0.091, 31.7, 7.9, 11.7, 0.948, 0.054, 0.209, 3.586, 0.055, 0.146, 1960, 230, 880
215353525.1, 7, 0.9085915, 0.0000051, 0.0000051, 2301.66785, 0.00027, 0.00027, 1.918, 0.055, 0.067, 8450, 74, 74, 0.223, 0.062, 0.077, 23.1, 6.6, 8.0, 0.950, 0.065, 0.034, 2.586, 0.104, 0.095, 3610, 610, 420
215364084.1, 7, 2.74324, 0.00017, 0.00017, 2302.9668, 0.0025, 0.0025, 5.92, 0.23, 0.23, 1350, 45, 42, 0.0526, 0.0089, 0.0265, 28.0, 5.3, 14.2, 4.88, 0.39, 0.27, 1.77, 0.14, 0.20, 5300, 1400, 1500
215381481.1, 7, 0.533393, 0.000025, 0.000027, 2301.9033, 0.0022, 0.0022, 1.98, 0.13, 0.12, 206.3, 8.6, 8.6, 0.01206, 0.00098, 0.00232, 19.5, 4.8, 12.6, 14.8, 3.5, 9.2, 2.03, 0.27, 0.17, 3700, 2700, 6500
215525178.1, 7, 5.33988, 0.00057, 0.00054, 2304.9212, 0.0052, 0.0055, 1.79, 0.17, 0.23, 390, 36, 38, 0.0190, 0.0017, 0.0033, 1.27, 0.18, 0.26, 0.611, 0.069, 0.067, 19.8, 7.2, 4.0, 32, 24, 15
215714765.1, 7, 6.689131, 0.000051, 0.000055, 2307.52381, 0.00037, 0.00033, 2.459, 0.053, 0.053, 17280, 130, 130, 0.271, 0.077, 0.114, 29.9, 9.0, 13.4, 1.011, 0.099, 0.159, 15.11, 0.54, 0.85, 111, 25, 38
215717520.1, 7, , , , 2357.95486, 0.00032, 0.00039, 12.334, 0.042, 0.040, 38470, 420, 320, 0.16958, 0.00097, 0.00727, 13.66, 1.09, 0.77, 0.738, 0.059, 0.027, , , , , , 
215739094.1, 7, 3.6322288, 0.0000097, 0.0000098, 2303.98183, 0.00012, 0.00012, 7.209, 0.011, 0.011, 13613, 22, 22, 0.11044, 0.00050, 0.00416, 32.2, 3.1, 2.0, 2.67, 0.26, 0.13, 4.123, 0.038, 0.072, 2640, 520, 300
215816368.1, 7, 10.14588, 0.00020, 0.00021, 2304.55391, 0.00085, 0.00084, 5.359, 0.077, 0.084, 25580, 300, 290, 0.1488, 0.0035, 0.0053, 19.43, 1.31, 0.90, 1.198, 0.075, 0.035, 16.18, 0.79, 0.55, 111, 25, 20
215854715.1, 7, 11.12366, 0.00086, 0.00089, 2310.0772, 0.0033, 0.0031, 3.57, 0.15, 0.20, 427, 21, 22, 0.0198, 0.0012, 0.0027, 1.80, 0.11, 0.25, 0.8327, 0.0088, 0.0129, 21.3, 6.9, 3.0, 57, 37, 16
215894766.1, 7, , , , 2334.37475, 0.00014, 0.00014, 4.680, 0.059, 0.071, 24814, 84, 83, 0.338, 0.090, 0.122, 57, 15, 21, 1.532, 0.082, 0.079, , , , , , 
215969174.1, 7, 4.175235, 0.000013, 0.000013, 2301.93694, 0.00014, 0.00014, 3.433, 0.023, 0.024, 13791, 47, 47, 0.1076, 0.0015, 0.0028, 12.77, 0.88, 0.33, 1.0878, 0.0732, 0.0027, 10.10, 0.43, 0.21, 446, 76, 33
216008129.1, 7, 22.77680, 0.00081, 0.00079, 2319.7875, 0.0010, 0.0010, 3.648, 0.094, 0.136, 1252, 24, 24, 0.0338, 0.0017, 0.0038, 3.39, 0.22, 0.40, 0.920, 0.039, 0.030, 43.7, 11.4, 5.6, 15.2, 8.0, 4.0
216008129.2, 7, 1.059806, 0.000029, 0.000031, 2301.9847, 0.0013, 0.0013, 1.749, 0.091, 0.110, 251.4, 8.8, 8.9, 0.0147, 0.0012, 0.0032, 1.47, 0.14, 0.33, 0.920, 0.039, 0.030, 4.13, 1.43, 0.57, 1700, 1190, 490
216050437.1, 7, 14.94889, 0.00022, 0.00022, 2308.24039, 0.00053, 0.00053, 3.242, 0.066, 0.087, 3574, 35, 35, 0.119, 0.029, 0.050, 21.9, 7.6, 15.7, 1.69, 0.42, 0.99, 16.8, 1.3, 1.7, 270, 200, 450
216111905.1, 7, 3.02030, 0.00032, 0.00032, 2304.4740, 0.0046, 0.0046, 5.17, 0.36, 0.36, 375, 18, 18, 0.041, 0.013, 0.020, 5.6, 1.8, 2.7, 1.265, 0.091, 0.081, 1.66, 0.13, 0.19, 8200, 1800, 2200
216114172.1, 7, 13.12227, 0.00082, 0.00082, 2303.2154, 0.0030, 0.0028, 3.93, 0.13, 0.17, 367, 17, 18, 0.01849, 0.00094, 0.00212, 2.02, 0.13, 0.23, 1.004, 0.037, 0.015, 22.8, 7.0, 3.0, 71, 44, 19
216166748.1, 7, 19.68075, 0.00091, 0.00081, 2303.3631, 0.0017, 0.0018, 4.32, 0.12, 0.15, 497, 13, 14, 0.02165, 0.00090, 0.00199, 2.55, 0.22, 0.24, 1.079, 0.082, 0.023, 31.6, 9.4, 3.8, 35.7, 21.9, 8.7
216212516.1, 7, 3.38492, 0.00017, 0.00013, 2301.6833, 0.0015, 0.0017, 0.856, 0.085, 0.123, 722, 61, 71, 0.0258, 0.0022, 0.0063, 1.48, 0.21, 0.45, 0.528, 0.058, 0.096, 26.5, 11.3, 5.6, 23, 21, 13
216231580.1, 7, 3.905180, 0.000064, 0.000066, 2302.52322, 0.00085, 0.00081, 3.444, 0.079, 0.089, 15730, 220, 220, 0.1168, 0.0046, 0.0075, 16.3, 1.9, 1.3, 1.282, 0.137, 0.060, 9.09, 0.98, 0.66, 345, 108, 65
216357880.1, 7, 11.86386, 0.00082, 0.00083, 2313.1296, 0.0025, 0.0025, 3.76, 0.18, 0.23, 605, 21, 22, 0.0239, 0.0016, 0.0037, 2.21, 0.16, 0.35, 0.848, 0.016, 0.019, 20.7, 8.2, 4.0, 58, 46, 23
216363472.1, 7, 8.69290, 0.00085, 0.00082, 2301.8853, 0.0043, 0.0042, 3.77, 0.29, 0.85, 248, 14, 15, 0.0154, 0.0023, 0.0170, 1.81, 0.28, 2.01, 1.079, 0.042, 0.031, 14.3, 10.3, 3.9, 138, 199, 75
216405287.1, 7, 3.405087, 0.000076, 0.000076, 2304.2522, 0.0011, 0.0011, 2.034, 0.044, 0.071, 579, 17, 18, 0.02293, 0.00083, 0.00200, 2.31, 0.24, 0.22, 0.923, 0.088, 0.031, 11.9, 2.8, 1.1, 176, 89, 35
216414930.1, 7, 3.619167, 0.000011, 0.000010, 2302.41660, 0.00013, 0.00013, 4.390, 0.013, 0.014, 13734, 31, 31, 0.10747, 0.00050, 0.00096, 17.7, 2.2, 1.7, 1.51, 0.19, 0.14, 6.967, 0.101, 0.044, 860, 230, 180
216468514.1, 7, 3.3139095, 0.0000090, 0.0000090, 2304.52451, 0.00012, 0.00012, 3.224, 0.012, 0.012, 6658, 20, 20, 0.0835, 0.0012, 0.0015, 17.38, 3.77, 0.46, 1.908, 0.413, 0.037, 5.732, 0.077, 0.085, 1127, 492, 75
216494238.1, 7, 19.89531, 0.00028, 0.00027, 2307.58121, 0.00052, 0.00054, 8.277, 0.053, 0.061, 3463, 20, 20, 0.05374, 0.00070, 0.00168, 8.01, 0.39, 0.37, 1.367, 0.065, 0.046, 18.88, 1.11, 0.48, 95.8, 14.7, 8.4
216876207.1, 7, 32.3204, 0.0090, 0.0103, 2307.609, 0.012, 0.012, 8.8, 1.4, 1.2, 6090, 440, 460, 0.122, 0.044, 0.086, 3.3, 1.6, 120.3, 0.245, 0.077, 9.002, 16.2, 2.5, 10.0, 25, 24, 2561
217084873.1, 7, 8.60133, 0.00030, 0.00031, 2306.6403, 0.0014, 0.0014, 4.053, 0.088, 0.121, 2804, 64, 64, 0.0479, 0.0019, 0.0043, 5.31, 0.28, 0.49, 1.016, 0.036, 0.022, 16.0, 2.6, 1.1, 102, 34, 16
217084873.2, 7, 29.8411, 0.0034, 0.0035, 2328.2028, 0.0026, 0.0025, 5.29, 0.19, 0.27, 2388, 80, 83, 0.0472, 0.0026, 0.0043, 5.23, 0.35, 0.49, 1.016, 0.036, 0.022, 38.6, 10.3, 6.6, 17.4, 9.4, 6.1
217192839.1, 7, 16.03430, 0.00070, 0.00071, 2304.2922, 0.0016, 0.0016, 3.15, 0.18, 0.26, 947, 28, 29, 0.0306, 0.0042, 0.0069, 2.05, 0.33, 0.48, 0.616, 0.049, 0.038, 31.0, 13.4, 9.0, 21, 19, 13
217192839.2, 7, 26.8054, 0.0017, 0.0017, 2307.9132, 0.0022, 0.0022, 2.92, 0.15, 0.17, 522, 26, 26, 0.0221, 0.0014, 0.0025, 1.48, 0.15, 0.19, 0.616, 0.049, 0.038, 63.2, 20.0, 8.9, 5.1, 3.3, 1.6
217192839.3, 7, 7.9388, 0.0011, 0.0011, 2304.8454, 0.0048, 0.0044, 1.47, 0.21, 0.28, 209, 28, 29, 0.0139, 0.0016, 0.0035, 0.94, 0.13, 0.24, 0.616, 0.049, 0.038, 34.7, 15.7, 9.3, 17.0, 15.6, 9.3
217231249.1, 7, 4.833191, 0.000014, 0.000014, 2304.96905, 0.00013, 0.00013, 4.800, 0.015, 0.015, 18419, 40, 40, 0.1257, 0.0012, 0.0016, 25.31, 0.27, 0.40, 1.8456, 0.0093, 0.0167, 8.54, 0.17, 0.13, 468, 46, 45
217393088.1, 7, 1.3194719, 0.0000073, 0.0000074, 2302.43259, 0.00026, 0.00026, 3.187, 0.034, 0.035, 12036, 67, 69, 0.1004, 0.0017, 0.0035, 14.3, 2.8, 4.3, 1.31, 0.26, 0.39, 3.488, 0.150, 0.069, 4400, 2500, 3700
217671466.1, 7, 1.9153196, 0.0000038, 0.0000038, 2302.174558, 0.000094, 0.000095, 3.549, 0.011, 0.013, 8470, 15, 15, 0.08305, 0.00043, 0.00096, 14.42, 2.77, 0.31, 1.592, 0.305, 0.029, 4.480, 0.086, 0.033, 1710, 670, 110
217941732.1, 7, 2.494206, 0.000099, 0.000101, 2303.2000, 0.0016, 0.0016, 1.70, 0.13, 0.16, 304, 13, 13, 0.0169, 0.0013, 0.0031, 1.22, 0.13, 0.23, 0.663, 0.046, 0.022, 9.7, 4.2, 1.8, 176, 152, 66
217977895.1, 7, 21.7000, 0.0016, 0.0014, 2314.3647, 0.0028, 0.0031, 4.10, 0.21, 0.28, 789, 31, 32, 0.0268, 0.0020, 0.0045, 2.38, 0.25, 0.45, 0.811, 0.062, 0.073, 35.7, 13.0, 5.9, 26.3, 19.5, 10.0
218131080.1, 7, 3.142811, 0.000013, 0.000013, 2301.80888, 0.00018, 0.00018, 4.572, 0.031, 0.026, 4291, 13, 13, 0.0634, 0.0010, 0.0011, 5.69, 1.23, 0.61, 0.822, 0.178, 0.087, 4.75, 0.18, 0.26, 2640, 1200, 710
218170789.1, 7, 3.04108, 0.00022, 0.00021, 2303.4095, 0.0032, 0.0033, 3.84, 0.21, 0.21, 563, 22, 22, 0.057, 0.017, 0.022, 11.9, 3.5, 4.5, 1.91, 0.10, 0.11, 2.21, 0.19, 0.24, 5100, 1100, 1300
218195416.1, 7, 0.4951253, 0.0000031, 0.0000031, 2301.94383, 0.00029, 0.00029, 2.560, 0.027, 0.025, 827.6, 5.2, 5.2, 0.141, 0.013, 0.010, 28.8, 3.4, 2.8, 1.87, 0.14, 0.12, 1.272, 0.011, 0.027, 76000, 12000, 12000
218300572.1, 7, 1.589843, 0.000013, 0.000013, 2301.59453, 0.00040, 0.00040, 2.388, 0.073, 0.083, 1741, 15, 15, 0.114, 0.029, 0.033, 49, 13, 14, 3.93, 0.40, 0.17, 2.51, 0.17, 0.17, 6800, 1800, 1300
218304292.1, 7, 8.42177, 0.00017, 0.00024, 2306.8159, 0.0012, 0.0011, 0.698, 0.049, 0.077, 837, 52, 62, 0.0273, 0.0019, 0.0039, 3.13, 0.22, 0.47, 1.0511, 0.0066, 0.0502, 84, 23, 13, 6.6, 3.6, 2.2
218668602.1, 7, 1.866025, 0.000068, 0.000066, 2302.0911, 0.0016, 0.0016, 1.962, 0.088, 0.110, 383, 16, 17, 0.0183, 0.0013, 0.0031, 1.75, 0.16, 0.32, 0.878, 0.049, 0.060, 6.57, 1.93, 0.85, 530, 320, 150
218695436.1, 7, 1.5493180, 0.0000043, 0.0000043, 2301.64689, 0.00013, 0.00013, 4.018, 0.045, 0.036, 37890, 110, 110, 0.235, 0.014, 0.029, 42.6, 5.9, 8.4, 1.67, 0.21, 0.26, 3.027, 0.078, 0.195, 6500, 1900, 2400
218709665.1, 7, 1.9363475, 0.0000022, 0.0000022, 2303.303686, 0.000050, 0.000050, 2.271, 0.015, 0.026, 24595, 47, 42, 0.250, 0.048, 0.134, 46, 12, 25, 1.687, 0.274, 0.037, 5.02, 0.11, 0.18, 1070, 360, 100
218874453.1, 7, 2.17469, 0.00013, 0.00012, 2302.1007, 0.0027, 0.0026, 1.08, 0.11, 0.12, 251, 23, 24, 0.0152, 0.0013, 0.0024, 1.80, 0.17, 0.29, 1.083, 0.043, 0.033, 13.6, 4.6, 2.6, 131, 90, 50
218901589.1, 7, 1.658223, 0.000096, 0.000097, 2303.1303, 0.0026, 0.0026, 2.91, 0.14, 0.15, 109.3, 4.1, 4.2, 0.00867, 0.00065, 0.00186, 0.867, 0.068, 0.186, 0.917, 0.021, 0.014, 4.12, 0.72, 0.34, 1530, 540, 260
218916923.1, 7, 28.38246, 0.00020, 0.00020, 2325.81726, 0.00031, 0.00029, 4.987, 0.036, 0.034, 11093, 64, 73, 0.0966, 0.0022, 0.0040, 9.62, 0.48, 0.69, 0.913, 0.040, 0.054, 46.0, 2.7, 1.5, 13.2, 2.0, 1.8
218952024.1, 7, 0.560070, 0.000029, 0.000028, 2301.8512, 0.0024, 0.0025, 2.46, 0.15, 0.15, 166.3, 7.2, 7.4, 0.0348, 0.0100, 0.0120, 1.67, 0.51, 0.58, 0.4410, 0.0480, 0.0090, 1.103, 0.019, 0.025, 7590, 2380, 630
218973982.1, 7, 4.88451, 0.00032, 0.00028, 2303.5531, 0.0025, 0.0024, 3.00, 0.23, 0.18, 16470, 740, 690, 0.202, 0.074, 0.138, 16.1, 8.3, 76.4, 0.73, 0.27, 3.43, 9.06, 0.69, 2.67, 240, 290, 3210
219111248.1, 7, 4.35967, 0.00017, 0.00022, 2301.7010, 0.0020, 0.0017, 1.857, 0.079, 0.116, 1568, 66, 72, 0.0379, 0.0019, 0.0036, 2.31, 0.73, 0.36, 0.559, 0.174, 0.069, 16.9, 4.1, 1.9, 38, 30, 13
219114906.1, 7, 1.81053, 0.00012, 0.00011, 2302.6107, 0.0028, 0.0026, 1.67, 0.15, 0.21, 326, 22, 24, 0.0173, 0.0016, 0.0044, 1.024, 0.099, 0.268, 0.543, 0.013, 0.038, 7.2, 3.2, 1.4, 450, 400, 190
219256848.1, 7, 20.94388, 0.00046, 0.00044, 2304.84599, 0.00084, 0.00083, 3.67, 0.10, 0.12, 4736, 126, 87, 0.125, 0.034, 0.065, 170, 46, 89, 12.43, 0.58, 0.63, 22.7, 1.7, 2.2, 26.0, 8.9, 9.5
219266595.1, 7, 0.944284, 0.000100, 0.000099, 2301.8455, 0.0040, 0.0040, 4.03, 0.44, 0.53, 271, 15, 15, 0.0199, 0.0062, 0.0132, 1.48, 0.46, 0.99, 0.684, 0.028, 0.055, 1.20, 0.10, 0.79, 18900, 3600, 25000
219388192.1, 7, 5.292627, 0.000019, 0.000019, 2303.98852, 0.00017, 0.00018, 3.294, 0.016, 0.018, 10517, 59, 53, 0.09517, 0.00089, 0.00164, 10.98, 0.65, 0.22, 1.058, 0.062, 0.010, 13.21, 0.53, 0.25, 197.9, 28.4, 9.4
219420915.1, 7, 0.5150196, 0.0000020, 0.0000021, 2301.54475, 0.00014, 0.00014, 1.974, 0.025, 0.020, 6020, 30, 28, 0.270, 0.050, 0.045, 36.2, 6.7, 6.4, 1.230, 0.013, 0.073, 1.756, 0.044, 0.058, 10920, 880, 1620
219480273.1, 7, 26.4837, 0.0050, 0.0051, 2306.9592, 0.0068, 0.0063, 6.05, 0.35, 0.52, 201, 13, 14, 0.0132, 0.0012, 0.0033, 1.98, 0.34, 0.50, 1.378, 0.199, 0.053, 29.4, 11.6, 4.6, 58, 49, 19
219610716.1, 7, 2.08807, 0.00019, 0.00019, 2301.6891, 0.0043, 0.0043, 3.07, 0.22, 0.46, 717, 40, 41, 0.0255, 0.0031, 0.0118, 12.4, 1.7, 5.8, 4.44, 0.28, 0.44, 4.51, 2.50, 0.94, 1050, 1200, 540
219747794.1, 7, 34.3797, 0.0010, 0.0011, 2307.1715, 0.0013, 0.0012, 3.92, 0.14, 0.16, 19430, 410, 390, 0.268, 0.080, 0.129, 118, 99, 72, 4.0, 3.2, 1.5, 50.0, 2.2, 3.1, 11, 25, 12
219747794.2, 7, 15.6594, 0.0043, 0.0043, 2304.914, 0.010, 0.011, 6.87, 0.96, 0.76, 2530, 210, 210, 0.084, 0.037, 0.056, 37, 33, 28, 4.0, 3.2, 1.5, 8.2, 1.2, 9.7, 410, 930, 1060
219760360.1, 7, 1.4095126, 0.0000098, 0.0000098, 2302.16392, 0.00033, 0.00033, 3.290, 0.064, 0.052, 19080, 100, 100, 0.353, 0.081, 0.108, 70, 16, 22, 1.820, 0.058, 0.038, 2.978, 0.086, 0.163, 2770, 270, 350
219800881.1, 7, 13.84457, 0.00100, 0.00154, 2306.1493, 0.0036, 0.0029, 2.95, 0.16, 0.19, 635, 27, 28, 0.0248, 0.0011, 0.0018, 2.79, 0.12, 0.21, 1.0306, 0.0087, 0.0213, 32.4, 9.9, 4.6, 32.0, 19.6, 9.1
220168663.1, 8, 3.22513, 0.00034, 0.00037, 2394.5096, 0.0044, 0.0044, 1.67, 0.26, 0.34, 2400, 300, 340, 0.0489, 0.0067, 0.0381, 2.33, 0.55, 1.86, 0.437, 0.084, 0.072, 12.3, 6.4, 4.4, 67, 80, 60
220170303.1, 8, 9.6897, 0.0017, 0.0014, 2396.6577, 0.0048, 0.0056, 3.55, 0.22, 0.33, 284, 17, 17, 0.0162, 0.0012, 0.0030, 1.37, 0.13, 0.26, 0.776, 0.046, 0.027, 18.1, 7.2, 3.3, 77, 62, 29
220170303.2, 8, 4.9234, 0.0011, 0.0012, 2396.4093, 0.0077, 0.0080, 2.02, 0.29, 0.42, 210, 21, 22, 0.0140, 0.0017, 0.0072, 1.18, 0.16, 0.61, 0.776, 0.046, 0.027, 15.6, 10.5, 4.3, 103, 139, 57
220173278.1, 8, 8.03216, 0.00103, 0.00097, 2396.5500, 0.0047, 0.0052, 5.81, 0.21, 0.27, 148.4, 7.7, 8.0, 0.01198, 0.00063, 0.00134, 2.42, 0.25, 0.33, 1.85, 0.16, 0.14, 9.1, 3.4, 1.5, 570, 440, 210
220186645.1, 8, 7.05647, 0.00045, 0.00048, 2396.5064, 0.0028, 0.0027, 4.46, 0.10, 0.14, 554, 20, 21, 0.02313, 0.00073, 0.00147, 2.76, 0.34, 0.57, 1.09, 0.13, 0.22, 11.2, 2.9, 1.2, 430, 270, 260
220187552.1, 8, 17.093319, 0.000036, 0.000036, 2399.314816, 0.000089, 0.000087, 2.268, 0.027, 0.032, 28067, 75, 75, 0.380, 0.096, 0.118, 17.7, 4.6, 5.6, 0.426, 0.026, 0.033, 46.7, 1.0, 1.9, 4.32, 0.83, 1.13
220192485.1, 8, 50.69369, 0.00024, 0.00024, 2409.22337, 0.00017, 0.00017, 4.434, 0.025, 0.027, 11041, 49, 47, 0.1039, 0.0017, 0.0013, 8.85, 0.50, 0.62, 0.781, 0.042, 0.054, 75.8, 1.3, 1.6, 5.1, 1.0, 1.2
220194974.1, 8, 6.92251, 0.00047, 0.00041, 2394.6522, 0.0019, 0.0020, 2.030, 0.097, 0.139, 537, 25, 26, 0.0222, 0.0014, 0.0032, 0.90, 0.10, 0.24, 0.371, 0.036, 0.083, 23.2, 7.8, 3.5, 18, 13, 13
220194974.2, 8, 9.75833, 0.00084, 0.00091, 2396.0988, 0.0042, 0.0038, 1.79, 0.15, 0.24, 504, 35, 37, 0.0217, 0.0019, 0.0048, 0.88, 0.11, 0.27, 0.371, 0.036, 0.083, 35.9, 15.6, 7.5, 7.7, 7.0, 5.8
220194974.3, 8, 4.38393, 0.00028, 0.00028, 2394.4473, 0.0028, 0.0029, 1.78, 0.12, 0.17, 324, 21, 22, 0.0173, 0.0014, 0.0032, 0.701, 0.088, 0.205, 0.371, 0.036, 0.083, 16.4, 6.3, 2.9, 37, 30, 27
220198551.1, 8, 0.7988453, 0.0000083, 0.0000082, 2392.64066, 0.00044, 0.00045, 1.097, 0.041, 0.048, 1357, 33, 32, 0.079, 0.024, 0.035, 6.2, 2.0, 2.8, 0.728, 0.076, 0.025, 2.41, 0.18, 0.24, 3850, 1300, 870
220201207.1, 8, 0.4378443, 0.0000024, 0.0000024, 2392.44980, 0.00026, 0.00026, 2.224, 0.024, 0.023, 5530, 37, 37, 0.293, 0.041, 0.036, 41, 13, 26, 1.30, 0.35, 0.79, 1.563, 0.048, 0.056, 19000, 15000, 33000
220204960.1, 8, 13.26931, 0.00024, 0.00025, 2401.86280, 0.00074, 0.00072, 3.714, 0.106, 0.094, 3648, 53, 48, 0.194, 0.045, 0.045, 23.8, 6.4, 5.6, 1.127, 0.146, 0.019, 15.85, 0.40, 0.61, 267, 72, 25
220207765.1, 8, 7.12113, 0.00043, 0.00046, 2396.4196, 0.0040, 0.0025, 1.95, 0.15, 0.15, 482, 29, 31, 0.0214, 0.0012, 0.0022, 1.99, 0.14, 0.23, 0.853, 0.033, 0.048, 25.3, 8.3, 3.9, 41, 27, 14
220209578.1, 8, 8.904672, 0.000084, 0.000081, 2394.76562, 0.00038, 0.00039, 3.086, 0.066, 0.065, 12320, 110, 100, 0.236, 0.067, 0.094, 26.1, 9.8, 10.6, 1.014, 0.252, 0.068, 14.77, 0.60, 0.90, 209, 107, 41
220211923.1, 8, 26.6820, 0.0036, 0.0042, 2413.4025, 0.0039, 0.0044, 6.04, 0.19, 0.24, 291, 14, 15, 0.01692, 0.00068, 0.00139, 2.209, 0.095, 0.186, 1.197, 0.018, 0.023, 29.5, 9.8, 4.6, 58, 39, 18
220218012.1, 8, 12.4904, 0.0014, 0.0012, 2403.6429, 0.0032, 0.0033, 4.29, 0.47, 0.55, 904, 39, 40, 0.0354, 0.0098, 0.0181, 3.59, 1.00, 1.83, 0.929, 0.027, 0.017, 10.8, 3.5, 13.0, 310, 200, 750
220221272.1, 8, 13.62757, 0.00092, 0.00069, 2392.5987, 0.0023, 0.0033, 2.15, 0.11, 0.18, 4370, 200, 230, 0.0636, 0.0038, 0.0070, 1.78, 0.36, 0.30, 0.257, 0.049, 0.032, 45.9, 13.3, 6.5, 3.1, 2.5, 1.5
220221272.2, 8, 6.67910, 0.00049, 0.00049, 2392.4290, 0.0035, 0.0034, 1.52, 0.13, 0.18, 1690, 130, 140, 0.0393, 0.0032, 0.0062, 1.10, 0.23, 0.22, 0.257, 0.049, 0.032, 30.4, 10.1, 5.6, 7.1, 6.1, 3.7
220221272.3, 8, 4.19525, 0.00034, 0.00033, 2394.4110, 0.0035, 0.0035, 1.27, 0.16, 0.23, 1460, 150, 170, 0.0373, 0.0040, 0.0116, 1.05, 0.23, 0.35, 0.257, 0.049, 0.032, 21.9, 11.2, 5.7, 13.8, 16.0, 8.8
220221272.4, 8, 9.71601, 0.00083, 0.00080, 2398.9604, 0.0034, 0.0038, 1.98, 0.14, 0.19, 1750, 130, 130, 0.0406, 0.0026, 0.0046, 1.14, 0.23, 0.19, 0.257, 0.049, 0.032, 34.5, 10.4, 5.4, 5.5, 4.5, 2.7
220225178.1, 8, 4.19121, 0.00027, 0.00027, 2392.3184, 0.0033, 0.0032, 2.19, 0.16, 0.24, 365, 21, 22, 0.0180, 0.0017, 0.0050, 1.75, 0.40, 0.49, 0.889, 0.187, 0.050, 12.8, 5.8, 2.3, 218, 219, 81
220228500.1, 8, 2.504853, 0.000033, 0.000033, 2392.95973, 0.00061, 0.00059, 2.240, 0.056, 0.071, 1806, 28, 28, 0.0401, 0.0013, 0.0026, 3.95, 0.87, 0.26, 0.905, 0.197, 0.014, 8.04, 1.71, 0.87, 520, 320, 120
220245303.1, 8, 3.68047, 0.00036, 0.00035, 2392.7933, 0.0035, 0.0034, 2.10, 0.20, 0.36, 191, 14, 14, 0.0131, 0.0016, 0.0084, 1.11, 0.15, 0.71, 0.777, 0.054, 0.026, 11.4, 8.1, 2.5, 199, 282, 87
220256496.1, 8, 0.669573, 0.000028, 0.000030, 2392.4742, 0.0020, 0.0018, 1.325, 0.093, 0.113, 278, 16, 17, 0.0157, 0.0013, 0.0032, 1.44, 0.18, 0.30, 0.839, 0.078, 0.032, 3.50, 1.15, 0.51, 2210, 1510, 670
220256496.2, 8, 2.60170, 0.00024, 0.00025, 2392.7147, 0.0038, 0.0031, 1.69, 0.13, 0.16, 285, 20, 21, 0.0161, 0.0013, 0.0025, 1.47, 0.18, 0.23, 0.839, 0.078, 0.032, 10.3, 3.4, 1.8, 253, 171, 90
220260084.1, 8, 16.9616, 0.0029, 0.0030, 2408.9901, 0.0058, 0.0058, 5.42, 0.24, 0.31, 413, 27, 29, 0.0194, 0.0013, 0.0026, 2.70, 0.19, 0.37, 1.277, 0.030, 0.025, 21.5, 6.3, 2.9, 104, 61, 29
220263105.1, 8, 0.7175747, 0.0000014, 0.0000014, 2392.400760, 0.000088, 0.000089, 1.524, 0.030, 0.030, 25140, 110, 110, 0.315, 0.094, 0.140, 28.1, 8.5, 13.1, 0.818, 0.043, 0.108, 3.100, 0.068, 0.118, 2690, 320, 740
220267210.1, 8, 5.16450, 0.00069, 0.00080, 2393.4221, 0.0064, 0.0058, 2.10, 0.20, 0.21, 867, 79, 85, 0.0282, 0.0023, 0.0043, 0.784, 0.076, 0.133, 0.255, 0.013, 0.019, 16.9, 5.4, 3.0, 27, 18, 11
220275625.1, 8, 3.44795, 0.00036, 0.00038, 2394.8983, 0.0052, 0.0046, 1.75, 0.26, 0.42, 715, 81, 82, 0.0268, 0.0040, 0.0264, 0.97, 0.21, 0.96, 0.332, 0.054, 0.047, 12.1, 7.7, 4.4, 55, 74, 46
220280237.1, 8, , , , 2454.14443, 0.00036, 0.00035, 4.36, 0.12, 0.14, 14080, 130, 120, 0.274, 0.078, 0.099, 36, 11, 14, 1.208, 0.085, 0.192, , , , , , 
220282718.1, 8, 0.5551606, 0.0000057, 0.0000058, 2392.47577, 0.00046, 0.00045, 1.064, 0.052, 0.050, 1100, 33, 27, 0.063, 0.019, 0.034, 11.4, 3.5, 6.1, 1.657, 0.032, 0.021, 1.82, 0.13, 0.20, 11200, 1700, 2500
220287611.1, 8, 6.26242, 0.00072, 0.00078, 2397.8835, 0.0071, 0.0049, 2.24, 0.24, 0.22, 628, 75, 82, 0.0244, 0.0022, 0.0034, 2.03, 0.21, 0.33, 0.762, 0.036, 0.066, 19.3, 6.2, 3.5, 33, 22, 13
220288191.1, 8, 24.4131, 0.0018, 0.0020, 2416.3271, 0.0017, 0.0025, 2.03, 0.35, 0.20, 17200, 10200, 1500, 0.22, 0.13, 0.13, 15.3, 9.2, 9.9, 0.64, 0.11, 0.15, 69.5, 8.5, 16.0, 2.5, 1.1, 1.6
220288594.1, 8, 4.02748, 0.00026, 0.00027, 2394.9119, 0.0031, 0.0030, 1.24, 0.11, 0.14, 399, 33, 34, 0.0193, 0.0016, 0.0031, 1.24, 0.10, 0.20, 0.5901, 0.0025, 0.0138, 21.8, 7.9, 4.2, 55, 40, 21
220290988.1, 8, 10.55369, 0.00081, 0.00080, 2395.0434, 0.0034, 0.0033, 3.76, 0.24, 0.38, 906, 49, 50, 0.0283, 0.0032, 0.0085, 2.72, 0.46, 0.81, 0.880, 0.111, 0.014, 18.9, 9.0, 3.4, 80, 79, 29
220292715.1, 8, 41.55209, 0.00065, 0.00063, 2407.48594, 0.00039, 0.00040, 2.96, 0.11, 0.14, 3044, 36, 37, 0.0540, 0.0039, 0.0046, 4.30, 0.33, 0.38, 0.730, 0.017, 0.013, 89, 19, 23, 3.0, 1.3, 1.5
220294712.1, 8, 23.6088, 0.0019, 0.0019, 2413.7218, 0.0023, 0.0024, 6.01, 0.14, 0.21, 783, 24, 24, 0.0261, 0.0012, 0.0030, 3.43, 0.28, 0.45, 1.203, 0.082, 0.075, 27.8, 6.4, 3.0, 70, 34, 17
220309058.1, 8, 9.64954, 0.00027, 0.00026, 2392.9595, 0.0012, 0.0014, 1.006, 0.077, 0.122, 1900, 100, 110, 0.0423, 0.0027, 0.0057, 2.74, 0.80, 0.38, 0.593, 0.170, 0.020, 68, 23, 11, 1.51, 1.33, 0.51
220315508.1, 8, 6.55340, 0.00037, 0.00038, 2395.0771, 0.0026, 0.0024, 2.51, 0.11, 0.14, 192.4, 9.6, 10.2, 0.01331, 0.00079, 0.00176, 1.11, 0.12, 0.15, 0.766, 0.067, 0.031, 17.6, 6.0, 2.5, 102, 71, 30
220316844.1, 8, 0.6719977, 0.0000021, 0.0000021, 2392.35532, 0.00014, 0.00014, 1.715, 0.036, 0.040, 2257, 12, 12, 0.129, 0.031, 0.037, 25.2, 6.3, 7.6, 1.79, 0.13, 0.18, 1.785, 0.083, 0.079, 28900, 5200, 6700
220317172.1, 8, 4.43580, 0.00025, 0.00025, 2396.1533, 0.0023, 0.0024, 0.935, 0.098, 0.113, 197, 18, 20, 0.0135, 0.0012, 0.0023, 1.30, 0.14, 0.23, 0.879, 0.048, 0.047, 31.1, 11.4, 6.6, 32, 24, 14
220321605.1, 8, 9.79546, 0.00020, 0.00020, 2399.64096, 0.00080, 0.00082, 2.622, 0.068, 0.100, 1603, 29, 28, 0.0364, 0.0017, 0.0044, 2.57, 0.34, 0.38, 0.648, 0.080, 0.054, 27.3, 5.8, 2.4, 18.2, 9.0, 4.4
220322327.1, 8, 3.31347, 0.00024, 0.00024, 2393.9488, 0.0032, 0.0032, 2.97, 0.43, 0.30, 775, 47, 47, 0.042, 0.019, 0.033, 3.8, 1.7, 3.0, 0.824, 0.055, 0.014, 3.32, 0.57, 6.09, 2300, 850, 8430
220342163.1, 8, 4.69942, 0.00052, 0.00046, 2394.7423, 0.0041, 0.0046, 3.80, 0.68, 0.46, 601, 36, 35, 0.038, 0.017, 0.031, 2.5, 1.1, 2.1, 0.605, 0.025, 0.084, 3.46, 0.63, 7.34, 2170, 810, 9220
220376054.1, 8, 8.59627, 0.00051, 0.00062, 2396.6007, 0.0030, 0.0024, 3.78, 0.14, 0.24, 400, 16, 16, 0.0191, 0.0013, 0.0035, 2.60, 0.18, 0.48, 1.251, 0.020, 0.030, 15.1, 6.0, 2.6, 203, 160, 69
220393791.1, 8, 12.7256, 0.0019, 0.0018, 2397.7779, 0.0057, 0.0059, 3.44, 0.23, 0.28, 425, 31, 33, 0.0198, 0.0015, 0.0032, 2.16, 0.25, 0.44, 1.001, 0.087, 0.121, 25.0, 8.6, 4.1, 95, 67, 39
220395416.1, 8, 45.4939, 0.0072, 0.0077, 2407.8853, 0.0047, 0.0036, 8.28, 0.43, 0.43, 1221, 40, 47, 0.0404, 0.0033, 0.0055, 7.17, 0.59, 0.97, 1.626, 0.013, 0.017, 19.3, 1.6, 1.9, 126, 22, 26
220397060.1, 8, 12.09259, 0.00033, 0.00033, 2403.23130, 0.00097, 0.00099, 8.712, 0.098, 0.110, 3608, 33, 33, 0.0548, 0.0015, 0.0030, 14.7, 3.2, 1.2, 2.46, 0.53, 0.15, 10.61, 1.07, 0.58, 269, 129, 47
220400100.1, 8, 10.79460, 0.00074, 0.00091, 2402.4235, 0.0020, 0.0019, 3.33, 0.12, 0.15, 1344, 45, 46, 0.0347, 0.0018, 0.0037, 2.34, 0.14, 0.30, 0.618, 0.019, 0.045, 23.0, 5.6, 2.7, 51, 25, 14
220400100.2, 8, 4.06643, 0.00041, 0.00039, 2394.5845, 0.0043, 0.0045, 1.57, 0.16, 0.20, 350, 41, 42, 0.0181, 0.0018, 0.0037, 1.22, 0.13, 0.26, 0.618, 0.019, 0.045, 17.2, 6.9, 3.6, 92, 74, 41
220400525.1, 8, 57.8396, 0.0025, 0.0025, 2401.6557, 0.0021, 0.0029, 6.56, 0.26, 0.20, 8990, 160, 150, 0.123, 0.022, 0.068, 9.8, 1.8, 5.5, 0.729, 0.048, 0.065, 41.5, 3.9, 13.1, 13.7, 3.2, 9.0
220401029.1, 8, 4.49161, 0.00052, 0.00056, 2394.2081, 0.0045, 0.0046, 2.65, 0.24, 0.42, 538, 39, 42, 0.0224, 0.0023, 0.0072, 2.01, 0.34, 0.65, 0.823, 0.111, 0.022, 11.1, 6.1, 2.5, 230, 260, 110
220410754.1, 8, 19.4989, 0.0033, 0.0027, 2403.2529, 0.0051, 0.0055, 4.60, 0.26, 0.51, 402, 23, 24, 0.0196, 0.0014, 0.0035, 2.32, 0.17, 0.41, 1.085, 0.012, 0.010, 27.3, 13.7, 5.9, 63, 63, 27
220416518.1, 8, 3.78177, 0.00048, 0.00047, 2393.3863, 0.0049, 0.0055, 2.45, 0.21, 0.29, 249, 27, 29, 0.0151, 0.0015, 0.0035, 1.81, 0.33, 0.42, 1.095, 0.170, 0.028, 10.2, 4.3, 2.0, 360, 320, 140
220431824.1, 8, 9.073266, 0.000037, 0.000037, 2394.22405, 0.00018, 0.00018, 6.946, 0.026, 0.031, 17165, 74, 77, 0.1213, 0.0020, 0.0026, 23.32, 2.90, 0.97, 1.763, 0.217, 0.063, 10.99, 0.22, 0.17, 276, 70, 25
220436189.1, 8, 13.6094, 0.0033, 0.0028, 2393.324, 0.011, 0.012, 2.79, 0.28, 0.49, 1680, 140, 150, 0.0396, 0.0028, 0.0045, 2.44, 0.33, 0.35, 0.564, 0.066, 0.049, 33.3, 9.8, 7.1, 8.7, 5.5, 4.0
220436208.1, 8, 5.23587, 0.00019, 0.00020, 2396.5057, 0.0017, 0.0016, 3.68, 0.13, 0.30, 1336, 30, 31, 0.0357, 0.0033, 0.0055, 4.86, 0.46, 0.77, 1.248, 0.030, 0.050, 8.9, 3.4, 2.3, 460, 350, 240
220436943.1, 8, 2.43807, 0.00014, 0.00013, 2393.8593, 0.0024, 0.0027, 1.42, 0.12, 0.16, 1079, 80, 86, 0.0315, 0.0026, 0.0058, 2.15, 0.22, 0.50, 0.625, 0.038, 0.090, 11.7, 4.3, 2.1, 154, 114, 71
220443340.1, 8, 6.80111, 0.00036, 0.00037, 2396.1081, 0.0021, 0.0020, 1.17, 0.11, 0.14, 4150, 310, 350, 0.0617, 0.0047, 0.0099, 1.96, 0.39, 0.48, 0.291, 0.054, 0.054, 41.6, 13.0, 7.3, 4.3, 3.6, 2.8
220459477.1, 8, 2.38098, 0.00017, 0.00018, 2393.4515, 0.0035, 0.0034, 1.91, 0.15, 0.19, 506, 34, 35, 0.0215, 0.0017, 0.0038, 1.72, 0.17, 0.31, 0.734, 0.039, 0.016, 8.4, 3.0, 1.5, 340, 250, 120
220466136.1, 8, 17.10570, 0.00088, 0.00080, 2409.2893, 0.0014, 0.0016, 3.43, 0.12, 0.16, 10060, 250, 240, 0.0915, 0.0049, 0.0093, 5.91, 0.58, 0.65, 0.592, 0.049, 0.026, 38.9, 6.0, 3.2, 10.3, 3.7, 2.1
220470563.1, 8, 7.30383, 0.00039, 0.00043, 2398.1010, 0.0021, 0.0021, 1.370, 0.089, 0.117, 849, 56, 58, 0.0279, 0.0019, 0.0036, 2.18, 0.20, 0.28, 0.715, 0.040, 0.015, 36.7, 11.2, 5.7, 18.5, 11.5, 5.8
220471666.1, 8, 8.26947, 0.00033, 0.00032, 2394.3300, 0.0017, 0.0017, 2.24, 0.15, 0.19, 543, 23, 23, 0.0223, 0.0017, 0.0043, 2.63, 0.23, 0.50, 1.0807, 0.0403, 0.0093, 24.5, 9.8, 4.5, 62, 50, 23
220481411.1, 8, 2.174829, 0.000047, 0.000049, 2394.04121, 0.00081, 0.00078, 1.856, 0.054, 0.083, 620, 14, 15, 0.0235, 0.0013, 0.0032, 1.63, 0.11, 0.24, 0.638, 0.022, 0.033, 8.1, 2.3, 1.0, 309, 174, 86
220482322.1, 8, 57.8415, 0.0024, 0.0024, 2393.0699, 0.0017, 0.0017, 8.17, 0.14, 0.22, 1602, 32, 32, 0.0376, 0.0015, 0.0031, 6.13, 1.47, 0.57, 1.495, 0.354, 0.066, 50.3, 10.1, 5.7, 18.7, 11.6, 4.6
220487418.1, 8, 14.0721, 0.0017, 0.0011, 2395.0102, 0.0035, 0.0048, 5.68, 0.17, 0.23, 636, 23, 24, 0.0241, 0.0012, 0.0030, 3.36, 0.47, 0.43, 1.278, 0.168, 0.023, 17.0, 5.2, 2.3, 167, 112, 46
220492492.1, 8, 9.4538, 0.0022, 0.0020, 2397.9708, 0.0067, 0.0073, 4.91, 0.39, 0.64, 375, 26, 27, 0.0188, 0.0018, 0.0048, 1.91, 0.25, 0.59, 0.932, 0.086, 0.156, 12.4, 6.5, 2.8, 270, 290, 180
220501947.1, 8, 4.0248883, 0.0000060, 0.0000060, 2395.413923, 0.000061, 0.000062, 2.510, 0.012, 0.014, 21878, 45, 50, 0.1318, 0.0028, 0.0033, 9.56, 0.71, 1.27, 0.665, 0.048, 0.087, 13.49, 0.35, 0.28, 110, 17, 29
220503236.1, 8, 8.68055, 0.00042, 0.00043, 2396.4588, 0.0019, 0.0019, 3.83, 0.10, 0.13, 598, 20, 21, 0.0232, 0.0011, 0.0024, 2.79, 0.34, 0.29, 1.102, 0.125, 0.012, 15.9, 3.9, 1.8, 150, 81, 34
220504338.1, 8, 5.817649, 0.000025, 0.000025, 2392.88665, 0.00019, 0.00019, 3.074, 0.033, 0.030, 8378, 36, 37, 0.0894, 0.0021, 0.0034, 12.55, 0.48, 0.51, 1.288, 0.039, 0.017, 12.05, 0.49, 0.63, 246, 28, 29
220510874.1, 8, 7.47331, 0.00031, 0.00031, 2395.9060, 0.0018, 0.0018, 3.556, 0.091, 0.126, 661, 21, 21, 0.02479, 0.00100, 0.00228, 2.74, 0.14, 0.27, 1.012, 0.032, 0.031, 14.8, 3.6, 1.7, 187, 93, 44
220522262.1, 8, 8.687812, 0.000063, 0.000062, 2393.88141, 0.00030, 0.00030, 2.710, 0.036, 0.046, 12388, 95, 95, 0.1016, 0.0021, 0.0036, 7.36, 0.42, 0.83, 0.664, 0.036, 0.071, 26.24, 1.76, 0.88, 34.4, 6.1, 7.9
220526079.1, 8, 7.51114, 0.00095, 0.00107, 2398.0604, 0.0071, 0.0053, 2.41, 0.29, 0.40, 1930, 140, 150, 0.0425, 0.0046, 0.0152, 2.98, 0.38, 1.07, 0.643, 0.042, 0.031, 20.8, 10.8, 5.3, 33, 34, 17
220527374.1, 8, 10.4347, 0.0018, 0.0018, 2393.7531, 0.0082, 0.0075, 3.45, 0.39, 0.61, 390, 34, 36, 0.0190, 0.0021, 0.0069, 1.69, 0.19, 0.61, 0.816, 0.011, 0.012, 19.7, 11.6, 4.8, 90, 107, 44
220554210.1, 8, 4.17032, 0.00017, 0.00018, 2394.9946, 0.0017, 0.0017, 2.89, 0.10, 0.14, 935, 30, 31, 0.0289, 0.0016, 0.0039, 3.19, 0.23, 0.45, 1.013, 0.045, 0.045, 10.0, 2.8, 1.3, 273, 155, 76
220554210.2, 8, 0.705386, 0.000052, 0.000049, 2392.7569, 0.0033, 0.0036, 1.70, 0.11, 0.16, 262, 16, 17, 0.0156, 0.0011, 0.0026, 1.73, 0.15, 0.30, 1.013, 0.045, 0.045, 2.84, 0.89, 0.46, 3400, 2200, 1100
220555384.1, 8, 4.28446, 0.00011, 0.00011, 2393.4878, 0.0011, 0.0011, 1.196, 0.060, 0.069, 424, 19, 20, 0.0194, 0.0013, 0.0024, 1.98, 0.17, 0.25, 0.934, 0.053, 0.021, 24.8, 6.9, 3.2, 22.3, 12.8, 6.2
220556827.1, 8, 6.53046, 0.00064, 0.00122, 2394.9957, 0.0056, 0.0033, 2.40, 0.19, 0.27, 2200, 120, 130, 0.0445, 0.0030, 0.0056, 3.36, 0.46, 0.44, 0.692, 0.083, 0.024, 19.2, 5.1, 3.2, 19.6, 11.4, 6.6
220562610.1, 8, , , , 2396.68650, 0.00096, 0.00104, 11.65, 0.17, 0.23, 2809, 30, 31, 0.0490, 0.0021, 0.0030, 6.71, 0.32, 0.46, 1.256, 0.030, 0.036, , , , , , 
220565337.1, 8, 14.7530, 0.0012, 0.0013, 2393.2431, 0.0040, 0.0041, 2.34, 0.18, 0.22, 2510, 200, 220, 0.0486, 0.0034, 0.0056, 3.00, 0.59, 0.35, 0.5666, 0.1044, 0.0091, 44.7, 13.1, 7.3, 3.8, 2.6, 1.2
220565349.1, 8, 21.77635, 0.00014, 0.00014, 2407.47340, 0.00019, 0.00019, 2.169, 0.038, 0.051, 28430, 180, 170, 0.306, 0.085, 0.155, 37, 10, 21, 1.122, 0.011, 0.269, 60.8, 1.4, 2.4, 6.77, 0.50, 3.31
220571481.1, 8, 8.78627, 0.00042, 0.00042, 2392.6068, 0.0019, 0.0020, 1.40, 0.11, 0.22, 645, 43, 49, 0.0244, 0.0024, 0.0102, 3.16, 0.31, 1.32, 1.184, 0.014, 0.048, 41.1, 24.6, 8.9, 27, 32, 12
220573228.1, 8, 57.10412, 0.00054, 0.00053, 2409.84280, 0.00038, 0.00038, 5.170, 0.065, 0.085, 3222, 26, 26, 0.0529, 0.0013, 0.0028, 5.61, 0.17, 0.31, 0.971, 0.016, 0.016, 82.6, 11.8, 6.2, 6.44, 1.85, 0.99
220573228.2, 8, 20.21535, 0.00102, 0.00089, 2392.5241, 0.0015, 0.0017, 3.408, 0.097, 0.132, 661, 19, 19, 0.0246, 0.0013, 0.0026, 2.61, 0.14, 0.28, 0.971, 0.016, 0.016, 41.2, 10.8, 5.1, 25.9, 13.7, 6.5
220579319.1, 8, 39.3266, 0.0131, 0.0078, 2416.7410, 0.0060, 0.0072, 8.29, 0.27, 0.43, 630, 33, 31, 0.0243, 0.0011, 0.0023, 3.57, 0.28, 0.35, 1.346, 0.088, 0.038, 33.3, 8.8, 3.8, 33.7, 18.4, 8.1
220592745.1, 8, 11.13878, 0.00071, 0.00070, 2393.4499, 0.0025, 0.0026, 4.90, 0.11, 0.16, 419, 14, 14, 0.01969, 0.00081, 0.00194, 2.84, 0.15, 0.29, 1.321, 0.042, 0.027, 15.7, 4.0, 1.9, 152, 78, 37
220592745.2, 8, 6.6674, 0.0015, 0.0014, 2398.4167, 0.0071, 0.0077, 4.82, 0.39, 0.41, 140, 10, 11, 0.01154, 0.00089, 0.00206, 1.66, 0.14, 0.30, 1.321, 0.042, 0.027, 9.0, 4.2, 1.8, 460, 420, 180
220592745.3, 8, 3.90090, 0.00057, 0.00059, 2392.8408, 0.0059, 0.0060, 3.40, 0.27, 0.32, 117.3, 8.7, 9.0, 0.01020, 0.00089, 0.00205, 1.47, 0.14, 0.30, 1.321, 0.042, 0.027, 7.7, 2.7, 1.3, 640, 460, 220
220598331.1, 8, 10.59366, 0.00069, 0.00070, 2402.5547, 0.0027, 0.0027, 2.40, 0.14, 0.20, 2100, 120, 120, 0.0437, 0.0030, 0.0058, 1.71, 0.38, 0.31, 0.360, 0.075, 0.045, 31.2, 9.3, 4.7, 8.9, 7.5, 4.2
220598367.2, 8, 7.64514, 0.00022, 0.00022, 2396.6846, 0.0011, 0.0011, 2.60, 0.27, 0.18, 2285, 58, 61, 0.056, 0.017, 0.024, 6.5, 2.5, 2.9, 1.06, 0.24, 0.12, 12.3, 3.0, 12.4, 190, 130, 390
220605820.1, 8, 46.47688, 0.00092, 0.00091, 2423.88017, 0.00066, 0.00065, 6.51, 0.15, 0.15, 15000, 120, 110, 0.238, 0.065, 0.108, 62, 17, 28, 2.394, 0.053, 0.035, 38.1, 1.4, 2.3, 17.9, 2.2, 2.7
220606084.1, 8, , , , 2451.25079, 0.00064, 0.00067, 8.17, 0.15, 0.15, 4902, 57, 57, 0.0665, 0.0020, 0.0034, 12.32, 1.37, 0.78, 1.698, 0.182, 0.062, , , , , , 
220616148.1, 8, 6.73511, 0.00078, 0.00078, 2398.5020, 0.0051, 0.0050, 5.00, 0.55, 0.65, 661, 31, 32, 0.0304, 0.0086, 0.0135, 3.9, 1.1, 1.8, 1.167, 0.098, 0.098, 4.7, 1.4, 6.3, 2100, 1300, 5600
220616148.2, 8, 15.1563, 0.0020, 0.0021, 2392.6491, 0.0065, 0.0058, 4.91, 0.37, 0.58, 622, 39, 40, 0.0237, 0.0029, 0.0088, 3.01, 0.44, 1.15, 1.167, 0.098, 0.098, 20.4, 11.7, 4.2, 109, 127, 49
220621087.1, 8, 3.83553, 0.00011, 0.00011, 2395.2382, 0.0012, 0.0012, 1.640, 0.095, 0.160, 983, 31, 33, 0.0301, 0.0023, 0.0058, 1.054, 0.091, 0.232, 0.321, 0.013, 0.034, 15.6, 6.4, 3.0, 31, 25, 15
220621788.1, 8, 13.68275, 0.00066, 0.00058, 2401.2699, 0.0017, 0.0016, 3.36, 0.19, 0.25, 537, 15, 15, 0.0228, 0.0013, 0.0031, 2.62, 0.21, 0.36, 1.056, 0.058, 0.021, 27.0, 11.8, 5.1, 49, 44, 19
220629489.1, 8, 1.921111, 0.000038, 0.000039, 2392.98603, 0.00092, 0.00089, 1.828, 0.078, 0.135, 1967, 40, 40, 0.0418, 0.0024, 0.0065, 3.23, 0.22, 0.62, 0.709, 0.025, 0.078, 7.4, 2.4, 1.1, 500, 330, 180
220631484.1, 8, 13.26773, 0.00029, 0.00028, 2396.49186, 0.00081, 0.00084, 1.05, 0.12, 0.20, 1965, 99, 110, 0.0456, 0.0070, 0.0367, 4.04, 0.76, 3.26, 0.813, 0.091, 0.017, 74, 39, 31, 6.4, 6.8, 5.4
220639177.1, 8, 7.14238, 0.00043, 0.00069, 2396.8612, 0.0030, 0.0021, 1.15, 0.13, 0.18, 589, 69, 65, 0.0236, 0.0027, 0.0057, 1.75, 0.22, 0.43, 0.679, 0.039, 0.031, 41.2, 19.3, 9.5, 15.1, 14.3, 7.1
220643470.1, 8, 2.653275, 0.000025, 0.000024, 2393.81052, 0.00045, 0.00046, 3.917, 0.030, 0.031, 1438.4, 9.9, 9.9, 0.0434, 0.0020, 0.0035, 118, 10, 14, 24.8, 1.9, 2.2, 2.566, 0.080, 0.105, 2850, 650, 710
220644522.1, 8, 40.9380, 0.0047, 0.0047, 2418.8252, 0.0033, 0.0034, 6.54, 0.17, 0.22, 1009, 44, 46, 0.0302, 0.0013, 0.0028, 3.57, 0.16, 0.33, 1.083, 0.011, 0.015, 44.9, 9.9, 4.4, 17.1, 7.6, 3.4
220650439.1, 8, 2.398982, 0.000091, 0.000092, 2392.9598, 0.0017, 0.0017, 2.504, 0.086, 0.097, 312, 11, 11, 0.01695, 0.00088, 0.00216, 1.98, 0.11, 0.25, 1.0711, 0.0249, 0.0069, 6.53, 2.00, 0.90, 820, 500, 230
220650843.1, 8, 10.22657, 0.00063, 0.00066, 2394.7155, 0.0026, 0.0027, 3.33, 0.20, 0.51, 1552, 72, 75, 0.0365, 0.0043, 0.0235, 2.71, 0.36, 1.75, 0.681, 0.041, 0.046, 21.0, 12.4, 3.8, 31, 36, 12
220657558.1, 8, 3.91764, 0.00056, 0.00053, 2395.0915, 0.0051, 0.0052, 2.50, 0.29, 0.50, 419, 33, 34, 0.0200, 0.0023, 0.0089, 2.94, 0.50, 1.33, 1.35, 0.17, 0.12, 10.0, 6.4, 2.7, 420, 540, 230
220663602.1, 8, 6.40630, 0.00034, 0.00036, 2396.1719, 0.0024, 0.0023, 1.74, 0.13, 0.21, 1900, 110, 130, 0.0418, 0.0034, 0.0088, 0.888, 0.075, 0.187, 0.1950, 0.0040, 0.0040, 25.4, 9.9, 4.6, 7.9, 6.2, 2.9
220666631.1, 8, 31.9761, 0.0046, 0.0046, 2405.7252, 0.0050, 0.0048, 5.92, 0.33, 0.49, 653, 36, 37, 0.0246, 0.0019, 0.0044, 3.92, 0.34, 0.70, 1.461, 0.062, 0.034, 35.7, 14.2, 6.8, 40, 32, 15
220674823.1, 8, 0.5712850, 0.0000095, 0.0000101, 2392.29718, 0.00078, 0.00072, 1.506, 0.035, 0.054, 284.7, 7.1, 7.4, 0.01633, 0.00064, 0.00165, 1.816, 0.087, 0.188, 1.020, 0.028, 0.024, 2.61, 0.76, 0.32, 5100, 2900, 1300
220674823.2, 8, 13.33877, 0.00098, 0.00107, 2392.3976, 0.0032, 0.0031, 4.45, 0.60, 0.38, 903, 24, 25, 0.0341, 0.0057, 0.0049, 3.79, 0.65, 0.55, 1.020, 0.028, 0.024, 11.1, 2.1, 12.6, 280, 110, 630
220679255.1, 8, 8.13440, 0.00045, 0.00042, 2392.8508, 0.0023, 0.0024, 1.921, 0.097, 0.117, 389, 21, 22, 0.0188, 0.0013, 0.0028, 2.36, 0.17, 0.38, 1.153, 0.031, 0.067, 28.8, 9.2, 4.2, 53, 34, 17
220679255.2, 8, 17.78804, 0.00077, 0.00080, 2399.1266, 0.0021, 0.0020, 1.68, 0.14, 0.34, 527, 30, 32, 0.0221, 0.0024, 0.0113, 2.78, 0.32, 1.43, 1.153, 0.031, 0.067, 69, 45, 16, 9.4, 12.4, 4.6
220696233.1, 8, 28.7342, 0.0011, 0.0011, 2401.9793, 0.0011, 0.0011, 3.29, 0.14, 0.16, 13980, 320, 330, 0.1134, 0.0067, 0.0076, 8.22, 1.31, 0.60, 0.664, 0.098, 0.020, 64.7, 9.9, 10.3, 1.79, 0.76, 0.58
220708327.1, 8, 2.52894, 0.00028, 0.00028, 2393.0020, 0.0049, 0.0047, 1.81, 0.17, 0.23, 204, 20, 21, 0.0137, 0.0013, 0.0027, 1.44, 0.26, 0.29, 0.962, 0.151, 0.053, 9.2, 3.5, 1.9, 500, 420, 210
229228348.1, 7, 3.137611, 0.000048, 0.000049, 2301.92110, 0.00073, 0.00072, 1.720, 0.071, 0.091, 36710, 970, 950, 0.1713, 0.0097, 0.0169, , , , , , , 15.6, 1.9, 1.1, , , 

